Canadian Crime Rates in the Penalty Box

Over the 1962 to 2016 period, the Canadian violent crime rate has remained strongly correlated with National Hockey League (NHL) penalties. The Canadian property crime rate was similarly correlated with stolen base attempts in the Major League Baseball (MLB). Of course, correlation does not imply causation or prove association. It is simply presented here as an observation. Curious readers might be tempted to conduct additional research and ask questions in order to enhance the conversation, transition away from a state of confusion, clarify the situation, prevent false attribution, and possibly solve a problem that economists call identification.

==> MLBBattingAverages.csv <==
Year,Tms,NoBat,BatAge,RPerG,G,PA,AB,R,H,2B,3B,HR,RBI,SB,CS,BB,SO,BA,OBP,SLG,OPS,TB,GDP,HBP,SH,SF,IBB
2017,30,1229,28.3,4.65,4860,38.13,34.07,4.65,8.69,1.73,0.16,1.26,4.44,0.52,0.19,3.26,8.25,.255,.324,.426,.750,14.51,0.78,0.36,0.19,0.24,0.20
2016,30,1247,28.4,4.48,4856,38.01,34.09,4.48,8.71,1.70,0.18,1.16,4.27,0.52,0.21,3.11,8.03,.255,.322,.417,.739,14.23,0.77,0.34,0.21,0.25,0.19
2015,30,1252,28.4,4.25,4858,37.80,34.07,4.25,8.67,1.70,0.19,1.01,4.04,0.52,0.22,2.90,7.71,.254,.317,.405,.721,13.78,0.77,0.33,0.25,0.25,0.20
2014,30,1212,28.5,4.07,4860,37.85,34.08,4.07,8.56,1.67,0.17,0.86,3.86,0.57,0.21,2.88,7.70,.251,.314,.386,.700,13.17,0.74,0.34,0.28,0.26,0.20
2013,30,1202,28.5,4.17,4862,38.02,34.16,4.17,8.66,1.69,0.16,0.96,3.96,0.55,0.21,3.01,7.55,.253,.318,.396,.714,13.54,0.77,0.32,0.28,0.25,0.21
2012,30,1185,28.5,4.32,4860,37.90,34.00,4.32,8.65,1.70,0.19,1.02,4.11,0.66,0.23,3.03,7.50,.255,.319,.405,.724,13.78,0.74,0.31,0.30,0.25,0.22
2011,30,1173,28.7,4.28,4858,38.13,34.11,4.28,8.70,1.73,0.18,0.94,4.08,0.67,0.26,3.09,7.10,.255,.321,.399,.720,13.61,0.73,0.32,0.34,0.26,0.25
2010,30,1157,28.9,4.38,4860,38.18,34.02,4.38,8.76,1.75,0.18,0.95,4.17,0.61,0.23,3.25,7.06,.257,.325,.403,.728,13.71,0.77,0.32,0.32,0.27,0.25
2009,30,1156,28.8,4.61,4860,38.49,34.13,4.61,8.96,1.80,0.20,1.04,4.40,0.61,0.23,3.42,6.91,.262,.333,.418,.751,14.26,0.78,0.33,0.34,0.28,0.24
2008,30,1188,28.8,4.65,4856,38.64,34.33,4.65,9.06,1.86,0.18,1.00,4.44,0.58,0.21,3.36,6.77,.264,.333,.416,.749,14.29,0.80,0.34,0.31,0.28,0.27
2007,30,1173,29.1,4.80,4862,38.80,34.51,4.80,9.25,1.89,0.19,1.02,4.58,0.60,0.21,3.31,6.62,.268,.336,.423,.758,14.59,0.82,0.36,0.32,0.30,0.27
2006,30,1134,29.2,4.86,4858,38.71,34.45,4.86,9.28,1.88,0.20,1.11,4.63,0.57,0.23,3.26,6.52,.269,.337,.432,.768,14.88,0.81,0.37,0.34,0.29,0.29
2005,30,1141,29.2,4.59,4862,38.32,34.21,4.59,9.05,1.82,0.18,1.03,4.37,0.53,0.22,3.13,6.30,.264,.330,.419,.749,14.33,0.80,0.37,0.33,0.27,0.25
2004,30,1136,29.3,4.81,4856,38.83,34.46,4.81,9.17,1.84,0.18,1.12,4.58,0.53,0.23,3.34,6.55,.266,.335,.428,.763,14.74,0.78,0.38,0.36,0.28,0.28
2003,30,1134,29.2,4.73,4860,38.57,34.31,4.73,9.07,1.82,0.19,1.07,4.50,0.53,0.23,3.27,6.34,.264,.333,.422,.755,14.48,0.79,0.38,0.33,0.27,0.27
2002,30,1101,29.2,4.62,4852,38.46,34.13,4.62,8.92,1.79,0.19,1.04,4.40,0.57,0.26,3.35,6.47,.261,.331,.417,.748,14.22,0.79,0.36,0.34,0.29,0.30
2001,30,1137,29.2,4.78,4858,38.49,34.22,4.78,9.03,1.81,0.19,1.12,4.55,0.64,0.29,3.25,6.67,.264,.332,.427,.759,14.60,0.75,0.39,0.33,0.29,0.28
2000,30,1132,29.1,5.14,4858,39.16,34.44,5.14,9.31,1.83,0.20,1.17,4.89,0.60,0.27,3.75,6.45,.270,.345,.437,.782,15.05,0.80,0.32,0.34,0.31,0.25
1999,30,1116,28.9,5.08,4856,39.06,34.42,5.08,9.33,1.80,0.19,1.14,4.83,0.70,0.31,3.68,6.41,.271,.345,.434,.778,14.93,0.79,0.33,0.33,0.30,0.23
1998,30,1097,28.9,4.79,4864,38.71,34.36,4.79,9.15,1.80,0.18,1.04,4.54,0.68,0.31,3.38,6.56,.266,.335,.420,.755,14.44,0.76,0.33,0.35,0.29,0.22
1997,28,1051,28.9,4.77,4532,38.73,34.30,4.77,9.15,1.77,0.19,1.02,4.52,0.73,0.35,3.46,6.61,.267,.337,.419,.756,14.38,0.76,0.32,0.35,0.31,0.26
1996,28,905,28.8,5.04,4534,39.10,34.58,5.04,9.33,1.76,0.19,1.09,4.76,0.71,0.30,3.55,6.46,.270,.340,.427,.767,14.76,0.80,0.31,0.34,0.31,0.30
1995,28,901,28.6,4.85,4034,38.85,34.35,4.85,9.17,1.72,0.20,1.01,4.57,0.73,0.31,3.53,6.30,.267,.338,.417,.755,14.33,0.78,0.30,0.37,0.29,0.27
1994,28,782,28.7,4.92,3200,38.90,34.46,4.92,9.29,1.79,0.22,1.03,4.64,0.71,0.32,3.48,6.18,.270,.339,.424,.763,14.62,0.76,0.27,0.38,0.31,0.32
1993,28,900,28.4,4.60,4538,38.47,34.15,4.60,9.05,1.64,0.21,0.89,4.32,0.72,0.37,3.33,5.80,.265,.332,.403,.736,13.77,0.76,0.26,0.40,0.32,0.33
1992,26,806,28.4,4.12,4212,38.12,33.93,4.12,8.68,1.56,0.20,0.72,3.87,0.77,0.38,3.25,5.59,.256,.322,.377,.700,12.80,0.74,0.23,0.40,0.31,0.31
1991,26,816,28.4,4.31,4208,38.20,33.98,4.31,8.69,1.54,0.21,0.80,4.05,0.74,0.37,3.32,5.80,.256,.323,.385,.708,13.07,0.72,0.22,0.39,0.30,0.29
1990,26,809,28.4,4.26,4210,38.08,33.91,4.26,8.75,1.55,0.21,0.79,3.99,0.78,0.36,3.29,5.67,.258,.325,.385,.710,13.07,0.73,0.20,0.37,0.30,0.33
1989,26,797,28.5,4.13,4212,37.99,33.91,4.13,8.62,1.50,0.21,0.73,3.85,0.74,0.34,3.21,5.61,.254,.320,.375,.695,12.72,0.73,0.19,0.39,0.29,0.34
1988,26,769,28.3,4.14,4200,37.95,33.94,4.14,8.63,1.52,0.20,0.76,3.86,0.79,0.34,3.09,5.56,.254,.318,.378,.696,12.82,0.73,0.22,0.39,0.30,0.33
1987,26,796,28.3,4.72,4210,38.46,34.23,4.72,9.00,1.61,0.21,1.06,4.44,0.85,0.36,3.42,5.96,.263,.331,.415,.747,14.22,0.74,0.20,0.35,0.26,0.31
1986,26,771,28.7,4.41,4206,38.24,34.02,4.41,8.77,1.55,0.20,0.91,4.14,0.79,0.39,3.38,5.87,.258,.326,.395,.721,13.44,0.74,0.19,0.36,0.28,0.31
1985,26,750,28.8,4.33,4206,38.12,34.02,4.33,8.74,1.53,0.23,0.86,4.07,0.74,0.34,3.29,5.34,.257,.323,.391,.714,13.30,0.78,0.17,0.37,0.27,0.32
1984,26,762,28.6,4.26,4210,38.14,34.16,4.26,8.88,1.48,0.23,0.77,3.99,0.72,0.36,3.16,5.34,.260,.323,.385,.708,13.14,0.76,0.16,0.34,0.31,0.30
1983,26,782,28.7,4.31,4218,38.08,34.03,4.31,8.88,1.53,0.24,0.78,4.05,0.79,0.38,3.20,5.15,.261,.325,.389,.714,13.25,0.78,0.17,0.37,0.30,0.33
1982,26,743,28.7,4.30,4214,38.23,34.21,4.30,8.93,1.50,0.23,0.80,4.04,0.75,0.38,3.16,5.04,.261,.324,.389,.713,13.30,0.75,0.16,0.41,0.29,0.31
1981,26,729,28.6,4.00,2788,37.98,33.88,4.00,8.66,1.43,0.24,0.64,3.75,0.72,0.39,3.18,4.75,.256,.320,.369,.689,12.49,0.79,0.17,0.45,0.30,0.32
1980,26,760,28.2,4.29,4210,38.29,34.24,4.29,9.06,1.51,0.26,0.73,4.02,0.78,0.38,3.13,4.80,.265,.326,.388,.714,13.28,0.80,0.16,0.45,0.31,0.34
1979,26,723,28.0,4.46,4198,38.20,34.01,4.46,9.03,1.53,0.25,0.82,4.18,0.71,0.38,3.24,4.77,.265,.330,.397,.727,13.52,0.79,0.18,0.45,0.31,0.33
1978,26,741,27.7,4.10,4204,37.87,33.67,4.10,8.68,1.47,0.24,0.70,3.83,0.71,0.38,3.23,4.77,.258,.323,.379,.702,12.75,0.73,0.18,0.47,0.30,0.32
1977,26,738,27.4,4.47,4206,38.41,34.23,4.47,9.04,1.53,0.28,0.87,4.18,0.72,0.42,3.27,5.16,.264,.329,.401,.730,13.73,0.75,0.19,0.42,0.29,0.31
1976,24,706,27.5,3.99,3878,38.06,33.92,3.99,8.66,1.35,0.25,0.58,3.70,0.79,0.40,3.20,4.83,.255,.320,.361,.681,12.24,0.75,0.18,0.46,0.31,0.30
1975,24,726,27.3,4.21,3868,38.42,33.99,4.21,8.75,1.41,0.23,0.70,3.92,0.65,0.35,3.46,4.98,.258,.327,.374,.701,12.71,0.78,0.20,0.48,0.28,0.35
1974,24,741,27.4,4.12,3890,38.27,34.00,4.12,8.73,1.34,0.22,0.68,3.82,0.64,0.36,3.33,5.01,.257,.324,.369,.693,12.55,0.79,0.20,0.45,0.28,0.35
1973,24,710,27.6,4.21,3886,38.29,34.06,4.21,8.75,1.34,0.20,0.80,3.93,0.52,0.31,3.37,5.24,.257,.325,.379,.704,12.90,0.81,0.19,0.40,0.26,0.35
1972,24,824,27.5,3.69,3718,37.65,33.57,3.69,8.19,1.25,0.20,0.68,3.43,0.49,0.30,3.15,5.57,.244,.311,.354,.664,11.88,0.75,0.20,0.47,0.24,0.37
1971,24,828,27.6,3.89,3876,37.85,33.68,3.89,8.40,1.27,0.21,0.74,3.63,0.46,0.27,3.23,5.41,.249,.317,.365,.682,12.30,0.80,0.21,0.46,0.25,0.36
1970,24,849,27.6,4.34,3888,38.41,33.99,4.34,8.63,1.35,0.24,0.88,4.05,0.49,0.28,3.53,5.75,.254,.326,.385,.711,13.10,0.78,0.21,0.42,0.25,0.38
1969,24,849,27.4,4.07,3892,38.08,33.73,4.07,8.37,1.24,0.22,0.80,3.77,0.48,0.29,3.45,5.77,.248,.320,.369,.689,12.46,0.75,0.23,0.43,0.23,0.37
1968,20,676,27.6,3.42,3250,37.18,33.42,3.42,7.91,1.19,0.21,0.61,3.17,0.47,0.29,2.82,5.89,.237,.299,.340,.639,11.37,0.68,0.24,0.46,0.23,0.38
1967,20,718,27.3,3.77,3240,37.61,33.71,3.77,8.17,1.26,0.24,0.71,3.48,0.42,0.29,2.98,5.99,.242,.306,.357,.664,12.05,0.69,0.23,0.46,0.23,0.40
1966,20,714,27.3,3.99,3230,37.68,33.89,3.99,8.42,1.28,0.25,0.85,3.71,0.45,0.29,2.89,5.82,.249,.310,.376,.686,12.75,0.73,0.21,0.45,0.23,0.34
1965,20,702,27.3,3.99,3246,37.82,33.81,3.99,8.30,1.29,0.24,0.83,3.70,0.45,0.24,3.09,5.94,.246,.311,.372,.683,12.57,0.73,0.22,0.46,0.24,0.35
1964,20,700,27.4,4.04,3252,37.82,33.97,4.04,8.51,1.31,0.23,0.85,3.76,0.36,0.22,2.96,5.91,.250,.313,.378,.690,12.84,0.74,0.21,0.45,0.23,0.31
1963,20,695,27.6,3.95,3238,37.79,33.91,3.95,8.35,1.27,0.24,0.84,3.68,0.38,0.24,2.96,5.80,.246,.309,.372,.681,12.61,0.70,0.22,0.45,0.24,0.29
1962,20,702,27.9,4.46,3242,38.42,34.14,4.46,8.80,1.33,0.26,0.93,4.18,0.42,0.22,3.37,5.42,.258,.326,.393,.719,13.43,0.77,0.22,0.42,0.26,0.25
1961,18,620,28.0,4.53,2860,38.31,33.93,4.53,8.76,1.39,0.26,0.95,4.22,0.37,0.21,3.46,5.23,.258,.328,.399,.727,13.55,0.78,0.20,0.46,0.27,0.26
1960,16,575,28.2,4.31,2472,38.34,33.99,4.31,8.67,1.39,0.27,0.86,4.03,0.37,0.22,3.39,5.18,.255,.324,.388,.712,13.18,0.77,0.20,0.48,0.28,0.29
1959,16,571,28.5,4.38,2476,38.26,34.04,4.38,8.74,1.40,0.24,0.91,4.11,0.34,0.20,3.31,5.09,.257,.324,.392,.716,13.35,0.74,0.20,0.46,0.25,0.29
1958,16,580,28.4,4.28,2470,38.12,33.94,4.28,8.75,1.37,0.27,0.91,4.03,0.30,0.21,3.29,4.95,.258,.325,.394,.719,13.38,0.83,0.20,0.42,0.26,0.27
1957,16,563,28.5,4.31,2470,38.62,34.37,4.31,8.85,1.37,0.27,0.89,4.06,0.31,0.23,3.31,4.84,.258,.324,.391,.715,13.45,0.80,0.21,0.45,0.28,0.30
1956,16,552,28.3,4.45,2478,38.43,33.84,4.45,8.74,1.35,0.29,0.93,4.17,0.29,0.20,3.63,4.64,.258,.331,.397,.729,13.45,0.80,0.19,0.51,0.26,0.32
1955,16,599,28.3,4.48,2468,38.51,33.87,4.48,8.76,1.32,0.28,0.90,4.21,0.28,0.22,3.66,4.38,.259,.332,.394,.726,13.34,0.79,0.21,0.48,0.28,0.29
1954,16,536,28.1,4.38,2474,38.62,33.93,4.38,8.86,1.40,0.32,0.78,4.11,0.28,0.21,3.65,4.13,.261,.333,.390,.723,13.24,0.79,0.18,0.54,0.32,
1953,16,534,28.4,4.61,2480,38.48,34.27,4.61,9.06,1.45,0.30,0.84,4.32,0.27,0.21,3.50,4.12,.264,.336,.397,.733,13.62,0.82,0.20,0.50,,
1952,16,556,28.5,4.18,2478,38.27,33.98,4.18,8.58,1.37,0.27,0.69,3.90,0.31,0.25,3.54,4.19,.253,.327,.370,.696,12.56,0.79,0.19,0.55,,
1951,16,543,28.7,4.55,2478,38.75,34.33,4.55,8.96,1.45,0.29,0.75,4.25,0.35,0.24,3.73,3.77,.261,.336,.386,.722,13.23,0.87,0.18,0.50,,
1950,16,530,28.3,4.85,2476,38.96,34.26,4.85,9.11,1.50,0.32,0.84,4.55,0.26,0.09,4.02,3.86,.266,.346,.402,.748,13.76,0.90,0.18,0.50,,
1949,16,532,28.5,4.61,2480,38.79,34.02,4.61,8.94,1.45,0.31,0.69,4.29,0.29,0.12,4.04,3.61,.263,.344,.384,.728,13.07,0.86,0.15,0.57,,
1948,16,542,28.5,4.58,2474,38.73,34.12,4.58,8.99,1.49,0.34,0.63,4.28,0.33,0.12,3.89,3.64,.263,.341,.382,.723,13.04,0.78,0.14,0.57,,
1947,16,544,29.0,4.36,2486,38.37,33.96,4.36,8.85,1.44,0.32,0.63,4.07,0.31,0.13,3.71,3.68,.261,.336,.377,.713,12.82,0.78,0.13,0.57,,
1946,16,633,29.2,4.01,2484,38.28,33.95,4.01,8.68,1.44,0.32,0.49,3.71,0.36,0.14,3.54,3.90,.256,.328,.360,.688,12.22,0.75,0.13,0.65,,
1945,16,547,29.7,4.18,2460,38.54,34.33,4.18,8.93,1.42,0.30,0.41,3.86,0.40,0.15,3.37,3.27,.260,.329,.355,.684,12.18,0.70,0.15,0.68,,
1944,16,548,29.3,4.17,2484,38.51,34.49,4.17,8.98,1.47,0.33,0.42,3.86,0.37,0.14,3.19,3.30,.260,.326,.358,.684,12.35,0.75,0.14,0.68,,
1943,16,519,28.6,3.91,2476,38.41,34.21,3.91,8.67,1.40,0.31,0.37,3.62,0.41,0.18,3.38,3.45,.253,.323,.344,.667,11.78,0.76,0.13,0.68,,
1942,16,512,27.9,4.08,2448,38.38,34.20,4.08,8.65,1.42,0.30,0.44,3.75,0.39,0.16,3.43,3.40,.253,.323,.350,.674,11.97,0.72,0.14,0.60,,
1941,16,546,27.9,4.49,2488,38.78,34.51,4.49,9.06,1.59,0.35,0.53,4.15,0.35,0.13,3.57,3.55,.262,.334,.375,.709,12.95,0.75,0.13,0.58,,
1940,16,514,27.9,4.68,2472,38.80,34.79,4.68,9.31,1.66,0.38,0.64,4.33,0.39,0.13,3.35,3.66,.267,.334,.392,.726,13.62,0.74,0.14,0.51,,
1939,16,533,28.1,4.82,2462,38.96,34.48,4.82,9.49,1.68,0.37,0.59,4.48,0.39,0.14,3.44,3.45,.275,.344,.397,.740,13.68,0.79,0.14,0.89,,
1938,16,502,28.4,4.89,2446,38.99,34.76,4.89,9.52,1.65,0.38,0.60,4.59,0.37,0.13,3.53,3.41,.274,.343,.396,.739,13.75,,0.14,0.55,,
1937,16,498,28.3,4.87,2478,38.81,34.69,4.87,9.59,1.70,0.40,0.58,4.52,0.41,0.14,3.41,3.63,.277,.343,.399,.742,13.83,,0.13,0.57,,
1936,16,481,28.4,5.19,2476,39.54,35.39,5.19,10.04,1.81,0.40,0.55,4.82,0.39,0.13,3.40,3.33,.284,.349,.404,.753,14.29,,0.17,0.57,,
1935,16,484,28.2,4.90,2456,39.17,35.19,4.90,9.80,1.74,0.40,0.54,4.54,0.36,0.13,3.19,3.26,.279,.341,.397,.738,13.96,,0.16,0.63,,
1934,16,487,28.5,4.91,2446,39.07,35.12,4.91,9.80,1.76,0.36,0.55,4.59,0.37,0.13,3.21,3.45,.279,.342,.397,.738,13.93,,0.14,0.59,,
1933,16,460,28.6,4.48,2452,38.60,34.76,4.48,9.37,1.61,0.39,0.44,4.17,0.35,0.15,3.00,3.04,.270,.330,.376,.706,13.07,,0.14,0.69,,
1932,16,491,28.5,4.91,2466,39.17,35.35,4.91,9.78,1.86,0.43,0.55,4.58,0.40,0.17,3.06,3.19,.277,.337,.400,.737,14.15,,0.15,0.60,,
1931,16,492,28.4,4.81,2472,38.89,35.04,4.81,9.73,1.82,0.43,0.43,4.47,0.44,0.18,3.11,3.19,.278,.339,.391,.731,13.71,,0.15,0.58,,
1930,16,493,28.2,5.55,2468,39.41,35.08,5.55,10.37,1.93,0.52,0.63,5.16,0.44,0.17,3.10,3.21,.296,.356,.434,.790,15.24,,0.17,1.06,,
1929,16,510,28.4,5.19,2458,39.20,34.67,5.19,10.03,1.82,0.47,0.55,4.80,0.54,0.21,3.25,2.84,.289,.353,.417,.770,14.44,,0.17,1.10,,
1928,16,505,28.4,4.73,2462,38.85,34.31,4.73,9.64,1.72,0.46,0.44,4.36,0.52,0.20,3.11,2.88,.281,.344,.397,.741,13.61,,0.18,1.21,,
1927,16,512,28.9,4.75,2472,38.67,34.17,4.75,9.69,1.68,0.47,0.37,4.35,0.58,0.21,3.01,2.79,.284,.345,.393,.738,13.42,,0.19,1.29,,
1926,16,502,28.6,4.64,2468,38.57,33.94,4.64,9.52,1.68,0.47,0.35,4.24,0.52,0.20,3.12,2.75,.281,.345,.389,.733,13.19,,0.20,1.30,,
1925,16,526,28.6,5.13,2456,39.20,34.79,5.13,10.14,1.77,0.48,0.48,4.65,0.57,0.45,3.15,2.71,.292,.354,.411,.765,14.29,,0.20,1.04,,
1924,16,529,28.6,4.76,2462,38.75,34.39,4.76,9.86,1.66,0.48,0.36,4.31,0.61,0.51,2.99,2.70,.287,.348,.394,.742,13.56,,0.22,1.10,,
1923,16,513,28.3,4.81,2466,39.03,34.56,4.81,9.82,1.59,0.46,0.40,4.32,0.64,0.51,3.07,2.85,.284,.347,.391,.738,13.53,,0.25,1.11,,
1922,16,497,28.5,4.87,2476,38.86,34.47,4.87,9.94,1.59,0.50,0.43,4.37,0.59,0.47,2.93,2.81,.288,.348,.401,.749,13.82,,0.24,1.19,,
1921,16,492,28.1,4.85,2458,38.92,34.65,4.85,10.08,1.62,0.55,0.38,4.36,0.60,0.54,2.79,2.83,.291,.348,.403,.750,13.96,,0.22,1.21,,
1920,16,495,28.1,4.36,2468,38.37,34.11,4.36,9.43,1.46,0.51,0.26,3.79,0.70,0.63,2.76,2.94,.276,.335,.372,.707,12.68,,0.23,1.23,,
1919,16,479,28.2,3.88,2236,37.56,33.39,3.88,8.78,1.31,0.47,0.20,3.32,0.93,,2.68,3.06,.263,.322,.348,.670,11.62,,0.24,1.22,,
1918,16,489,28.1,3.63,2032,37.42,33.13,3.63,8.41,1.14,0.44,0.12,3.06,0.99,,2.83,2.92,.254,.317,.325,.642,10.77,,0.23,1.20,,
1917,16,490,27.3,3.59,2494,37.18,32.90,3.59,8.18,1.17,0.46,0.13,3.04,0.97,,2.77,3.48,.249,.311,.324,.635,10.66,,0.23,1.23,,
1916,16,527,27.3,3.56,2494,37.11,32.85,3.56,8.13,1.20,0.46,0.15,3.02,1.10,0.34,2.84,3.82,.248,.312,.326,.638,10.71,,0.26,1.13,,
1915,24,733,27.4,3.81,3728,37.10,32.65,3.81,8.17,1.22,0.47,0.17,3.21,1.10,0.55,2.98,3.76,.250,.318,.332,.650,10.85,,0.27,1.19,,
1914,24,740,27.2,3.86,3760,36.98,32.60,3.86,8.28,1.23,0.46,0.19,3.25,1.22,0.36,2.96,3.93,.254,.321,.337,.659,11.00,,0.26,1.11,,
1913,16,582,26.8,4.04,2468,37.23,32.91,4.04,8.52,1.24,0.51,0.19,3.38,1.32,0.50,2.94,3.76,.259,.325,.345,.670,11.36,,0.28,1.03,,
1912,16,604,26.8,4.53,2464,37.84,33.30,4.53,8.94,1.36,0.55,0.18,3.81,1.38,0.54,3.12,3.93,.269,.337,.359,.695,11.94,,0.29,1.12,,
1911,16,536,27.1,4.51,2474,38.01,33.25,4.51,8.86,1.32,0.53,0.21,3.77,1.38,,3.17,3.99,.266,.336,.357,.693,11.87,,0.34,1.17,,
1910,16,508,27.3,3.83,2498,37.24,32.65,3.83,8.14,1.13,0.46,0.14,3.15,1.31,,2.97,3.87,.249,.318,.326,.644,10.63,,0.32,1.21,,
1909,16,504,27.6,3.54,2482,36.80,32.48,3.54,7.92,1.07,0.40,0.10,2.87,1.23,,2.62,3.78,.244,.306,.311,.618,10.11,,0.31,1.26,,
1908,16,440,28.5,3.38,2488,36.47,32.43,3.38,7.75,1.01,0.40,0.11,2.74,1.09,,2.36,3.65,.239,.297,.305,.602,9.89,,0.31,1.30,,
1907,16,419,28.7,3.52,2466,36.39,32.56,3.52,7.99,1.00,0.39,0.10,2.87,1.13,,2.47,3.58,.245,.305,.309,.614,10.07,,0.30,1.06,,
1906,16,412,28.6,3.61,2456,36.51,32.60,3.61,8.04,1.07,0.41,0.11,2.96,1.22,,2.51,3.71,.247,.306,.314,.621,10.25,,0.30,1.10,,
1905,16,390,28.7,3.89,2474,36.92,33.08,3.89,8.20,1.16,0.45,0.14,3.21,1.19,,2.50,3.85,.248,.307,.323,.630,10.68,,0.33,1.01,,
1904,16,364,28.5,3.72,2498,36.45,33.02,3.72,8.15,1.14,0.46,0.13,3.04,1.11,,2.23,3.72,.247,.301,.321,.622,10.61,,0.31,0.89,,
1903,16,368,28.4,4.44,2228,37.50,33.86,4.44,8.88,1.36,0.52,0.15,3.66,1.23,,2.41,3.55,.262,.317,.346,.664,11.73,,0.33,0.90,,
1902,16,390,28.3,4.43,2234,37.72,34.15,4.43,9.11,1.27,0.44,0.16,3.70,1.20,,2.44,2.97,.267,.322,.344,.665,11.73,,0.32,0.82,,
1901,16,371,28.1,4.99,2220,38.32,34.73,4.99,9.44,1.32,0.56,0.20,4.12,1.28,,2.46,3.14,.272,.327,.360,.686,12.49,,0.37,0.75,,
1900,8,188,28.5,5.21,1138,38.21,34.39,5.21,9.60,1.26,0.53,0.22,4.33,1.48,,2.67,2.36,.279,.339,.366,.705,12.59,,0.45,0.71,,
1899,12,310,27.9,5.24,1846,37.93,34.04,5.24,9.61,1.19,0.55,0.19,4.33,1.45,,2.70,2.09,.282,.343,.366,.710,12.47,,0.47,0.72,,
1898,12,299,28.1,4.96,1842,37.98,34.02,4.96,9.20,1.13,0.49,0.16,4.14,1.12,,2.76,2.29,.271,.334,.347,.681,11.80,,0.47,0.73,,
1897,12,263,28.1,5.88,1622,39.01,34.93,5.88,10.19,1.43,0.59,0.23,4.94,1.67,,2.92,2.30,.292,.354,.386,.740,13.49,,0.46,0.70,,
1896,12,272,28.1,6.04,1584,39.29,35.09,6.04,10.19,1.37,0.64,0.26,5.08,1.93,,3.06,2.22,.290,.354,.387,.742,13.59,,0.40,0.73,,
1895,12,284,27.9,6.58,1598,39.78,35.54,6.58,10.53,1.51,0.62,0.31,5.51,1.81,,3.20,2.27,.296,.361,.400,.761,14.20,,0.42,0.62,,
1894,12,264,27.8,7.38,1598,40.80,36.03,7.38,11.14,1.72,0.81,0.39,6.25,1.97,,3.67,2.09,.309,.379,.435,.814,15.68,,0.38,0.72,,
1893,12,260,27.8,6.57,1570,40.56,36.24,6.57,10.14,1.40,0.67,0.29,5.45,1.75,,3.91,2.13,.280,.356,.379,.736,13.75,,0.41,,,
1892,12,265,27.5,5.10,1842,38.34,34.68,5.10,8.49,1.09,0.55,0.23,4.00,1.74,,3.35,3.24,.245,.317,.328,.644,11.36,,0.30,,,
1891,17,359,27.3,5.70,2218,39.08,35.01,5.70,8.89,1.19,0.57,0.26,4.49,1.88,,3.62,3.45,.254,.331,.343,.674,12.01,,0.44,,,
1890,25,510,27.0,6.02,3222,39.23,35.15,6.02,9.15,1.31,0.59,0.24,4.58,2.13,,3.64,2.04,.260,.337,.351,.688,12.34,,0.42,,,
1889,16,322,26.9,5.96,2180,38.79,35.08,5.96,9.25,1.38,0.50,0.31,4.69,2.21,,3.36,3.52,.264,.334,.358,.692,12.55,,0.35,,,
1888,16,332,26.8,4.87,2184,37.08,34.54,4.87,8.24,1.12,0.48,0.24,3.68,2.41,,2.16,3.76,.239,.291,.320,.611,11.04,,0.38,,,
1887,16,316,26.7,6.34,2116,38.53,35.32,6.34,9.56,1.46,0.66,0.29,4.91,3.00,,2.86,2.80,.271,.332,.374,.705,13.20,,0.35,,,
1886,16,325,26.8,5.47,2104,37.45,34.66,5.47,8.54,1.27,0.55,0.20,3.92,1.54,,2.64,2.02,.246,.303,.332,.634,11.50,,0.15,,,
1885,16,321,26.6,5.22,1780,37.41,35.24,5.22,8.60,1.23,0.54,0.18,3.64,,,1.98,1.87,.244,.288,.325,.613,11.46,,0.19,,,
1884,33,640,25.4,5.42,3088,37.15,35.40,5.42,8.61,1.30,0.50,0.22,--,,,1.60,1.40,.243,.279,.327,.606,11.58,,0.15,,,
1883,16,258,26.4,5.75,1570,38.21,36.73,5.75,9.44,1.58,0.60,0.15,--,,,1.48,1.83,.257,.286,.345,.631,12.69,,,,,
1882,14,229,25.6,5.33,1144,37.77,36.38,5.33,9.03,1.41,0.54,0.16,--,,,1.39,1.89,.248,.276,.330,.606,12.00,,,,,
1881,8,120,25.7,5.10,672,37.81,36.28,5.10,9.43,1.59,0.45,0.11,3.70,,,1.54,2.65,.260,.290,.338,.628,12.27,,,,,
1880,8,127,24.8,4.69,680,36.83,35.74,4.69,8.74,1.44,0.48,0.09,3.27,,,1.09,2.93,.245,.267,.320,.587,11.42,,,,,
1879,8,119,24.7,5.31,642,38.42,37.62,5.31,9.61,1.49,0.49,0.09,3.67,,,0.79,2.87,.255,.271,.329,.599,12.36,,,,,
1878,6,77,24.6,5.17,368,38.07,37.08,5.17,9.62,1.31,0.36,0.06,3.62,,,0.99,2.94,.259,.279,.319,.598,11.83,,,,,
1877,6,92,25.9,5.67,360,38.92,37.96,5.67,10.29,1.20,0.57,0.07,3.92,,,0.96,2.02,.271,.289,.338,.627,12.82,,,,,
1876,8,121,25.3,5.90,520,39.34,38.69,5.90,10.27,1.22,0.35,0.08,3.82,,,0.65,1.13,.265,.277,.321,.598,12.41,,,,,
1875,13,189,24.7,6.14,690,39.20,38.89,6.14,9.87,1.22,0.40,0.06,3.93,0.91,0.46,0.36,0.98,.254,.261,.310,.571,12.05,0.21,,,,
1874,8,120,25.0,7.48,464,41.69,41.17,7.48,11.26,1.37,0.42,0.09,4.85,0.52,0.21,0.51,0.77,.273,.282,.333,.616,13.72,0.23,,,,
1873,9,122,24.3,8.99,398,43.45,42.61,8.99,12.38,1.43,0.53,0.12,5.86,0.79,0.33,0.84,0.70,.290,.304,.357,.661,15.22,0.31,,,,
1872,11,143,23.6,9.26,366,43.51,42.80,9.26,12.20,1.59,0.40,0.10,5.83,0.73,0.37,0.72,0.72,.285,.297,.348,.645,14.89,0.27,,,,
1871,9,115,23.9,10.47,254,44.15,42.61,10.47,12.21,1.71,0.94,0.19,7.02,1.74,0.48,1.55,0.69,.287,.312,.384,.695,16.35,0.29,,,,

==> MLBBattingTotals.csv <==
Year,Tms,NoBat,BatAge,RPerG,G,PA,AB,R,H,2B,3B,HR,RBI,SB,CS,BB,SO,BA,OBP,SLG,OPS,TB,GDP,HBP,SH,SF,IBB
2017,30,1229,28.3,4.65,4860,185295,165567,22582,42215,8397,795,6105,21558,2527,934,15829,40104,.255,.324,.426,.750,70517,3804,1763,925,1168,970
2016,30,1247,28.4,4.48,4856,184580,165561,21744,42276,8254,873,5610,20745,2537,1001,15088,38982,.255,.322,.417,.739,69106,3719,1651,1025,1214,932
2015,30,1252,28.4,4.25,4858,183628,165488,20647,42106,8242,939,4909,19650,2505,1064,14073,37446,.254,.317,.405,.721,66953,3739,1602,1200,1232,951
2014,30,1212,28.5,4.07,4860,183929,165614,19761,41595,8137,849,4186,18745,2764,1035,14020,37441,.251,.314,.386,.700,63988,3609,1652,1343,1277,985
2013,30,1202,28.5,4.17,4862,184873,166070,20255,42093,8222,772,4661,19271,2693,1007,14640,36710,.253,.318,.396,.714,65842,3732,1536,1383,1219,1018
2012,30,1185,28.5,4.32,4860,184180,165251,21017,42063,8261,927,4934,19998,3229,1136,14709,36426,.255,.319,.405,.724,66980,3614,1494,1479,1223,1055
2011,30,1173,28.7,4.28,4858,185245,165705,20808,42267,8399,898,4552,19804,3279,1261,15018,34488,.255,.321,.399,.720,66118,3523,1554,1667,1274,1231
2010,30,1157,28.9,4.38,4860,185553,165353,21308,42554,8486,866,4613,20288,2959,1129,15778,34306,.257,.325,.403,.728,66611,3719,1549,1544,1301,1216
2009,30,1156,28.8,4.61,4860,187079,165849,22419,43524,8737,949,5042,21364,2970,1133,16620,33591,.262,.333,.418,.751,69285,3796,1590,1635,1366,1179
2008,30,1188,28.8,4.65,4856,187631,166714,22585,43972,9014,886,4878,21541,2799,1035,16337,32884,.264,.333,.416,.749,69392,3883,1672,1526,1365,1310
2007,30,1173,29.1,4.80,4862,188623,167783,23322,44977,9197,938,4957,22257,2918,1002,16079,32189,.268,.336,.423,.758,70921,3983,1755,1540,1441,1323
2006,30,1134,29.2,4.86,4858,188071,167341,23599,45073,9135,952,5386,22491,2767,1110,15847,31655,.269,.337,.432,.768,72270,3945,1817,1651,1396,1410
2005,30,1141,29.2,4.59,4862,186292,166335,22325,43991,8863,888,5017,21248,2565,1069,15207,30644,.264,.330,.419,.749,69681,3908,1797,1620,1315,1216
2004,30,1136,29.3,4.81,4856,188539,167353,23376,44522,8919,898,5451,22248,2589,1100,16222,31828,.266,.335,.428,.763,71590,3784,1850,1731,1363,1381
2003,30,1134,29.2,4.73,4860,187449,166737,22978,44057,8827,934,5207,21886,2573,1132,15889,30801,.264,.333,.422,.755,70373,3850,1849,1626,1336,1316
2002,30,1101,29.2,4.62,4852,186615,165582,22408,43272,8700,921,5059,21332,2750,1282,16246,31394,.261,.331,.417,.748,68991,3845,1746,1633,1399,1452
2001,30,1137,29.2,4.78,4858,186976,166234,23199,43879,8813,928,5458,22088,3103,1408,15806,32404,.264,.332,.427,.759,70922,3653,1890,1607,1424,1384
2000,30,1132,29.1,5.14,4858,190261,167290,24971,45246,8901,952,5693,23735,2924,1323,18237,31356,.270,.345,.437,.782,73130,3892,1573,1628,1514,1210
1999,30,1116,28.9,5.08,4856,189692,167137,24691,45327,8740,931,5528,23461,3421,1519,17891,31119,.271,.345,.434,.778,72513,3841,1579,1604,1464,1107
1998,30,1097,28.9,4.79,4864,188280,167116,23297,44489,8741,899,5064,22080,3284,1505,16447,31893,.266,.335,.420,.755,70220,3704,1587,1705,1402,1067
1997,28,1051,28.9,4.77,4532,175541,155438,21604,41471,8004,883,4640,20468,3308,1564,15666,29937,.267,.337,.419,.756,65161,3440,1449,1577,1383,1169
1996,28,905,28.8,5.04,4534,177261,156801,22831,42320,7987,855,4962,21570,3239,1343,16093,29308,.270,.340,.427,.767,66903,3609,1404,1544,1400,1343
1995,28,901,28.6,4.85,4034,156703,138571,19554,36975,6958,824,4081,18436,2933,1257,14240,25425,.267,.338,.417,.755,57824,3145,1219,1488,1173,1105
1994,28,782,28.7,4.92,3200,124483,110266,15752,29743,5723,702,3306,14858,2258,1032,11131,19766,.270,.339,.424,.763,46788,2442,876,1207,992,1008
1993,28,900,28.4,4.60,4538,174564,154995,20864,41088,7449,940,4030,19596,3263,1660,15110,26310,.265,.332,.403,.736,62507,3431,1200,1811,1430,1477
1992,26,806,28.4,4.12,4212,160545,142895,17341,36544,6563,845,3038,16282,3264,1601,13682,23538,.256,.322,.377,.700,53911,3109,980,1665,1294,1315
1991,26,816,28.4,4.31,4208,160746,142968,18127,36558,6499,894,3383,17048,3120,1567,13984,24390,.256,.323,.385,.708,54994,3021,905,1624,1249,1228
1990,26,809,28.4,4.26,4210,160316,142768,17919,36817,6526,865,3317,16804,3290,1510,13852,23853,.258,.325,.385,.710,55024,3077,861,1559,1261,1384
1989,26,797,28.5,4.13,4212,160033,142821,17405,36293,6307,868,3083,16229,3116,1441,13528,23650,.254,.320,.375,.695,53585,3064,801,1626,1240,1446
1988,26,769,28.3,4.14,4200,159380,142568,17380,36244,6386,840,3180,16219,3301,1418,12984,23355,.254,.318,.378,.696,53850,3087,918,1630,1265,1367
1987,26,796,28.3,4.72,4210,161922,144095,19883,37895,6793,896,4458,18713,3585,1529,14389,25099,.263,.331,.415,.747,59854,3124,842,1455,1110,1287
1986,26,771,28.7,4.41,4206,160858,143106,18545,36880,6511,855,3813,17396,3312,1620,14227,24706,.258,.326,.395,.721,56540,3119,812,1515,1175,1289
1985,26,750,28.8,4.33,4206,160320,143075,18216,36778,6423,965,3602,17129,3097,1431,13838,22451,.257,.323,.391,.714,55937,3293,699,1549,1144,1337
1984,26,762,28.6,4.26,4210,160566,143829,17921,37381,6213,985,3258,16778,3032,1511,13320,22500,.260,.323,.385,.708,55338,3193,668,1435,1286,1270
1983,26,782,28.7,4.31,4218,160615,143538,18170,37443,6463,1033,3301,17067,3325,1619,13518,21716,.261,.325,.389,.714,55875,3296,717,1561,1256,1379
1982,26,743,28.7,4.30,4214,161104,144149,18110,37651,6316,964,3379,17019,3176,1617,13302,21221,.261,.324,.389,.713,56032,3147,677,1740,1221,1319
1981,26,729,28.6,4.00,2788,105892,94467,11147,24157,4000,659,1781,10451,2021,1100,8868,13237,.256,.320,.369,.689,34818,2208,464,1252,829,895
1980,26,760,28.2,4.29,4210,161210,144160,18053,38144,6345,1076,3087,16928,3294,1610,13190,20212,.265,.326,.388,.714,55902,3362,657,1883,1296,1435
1979,26,723,28.0,4.46,4198,160378,142792,18713,37911,6415,1066,3433,17558,2983,1598,13601,20035,.265,.330,.397,.727,56757,3326,754,1896,1314,1366
1978,26,741,27.7,4.10,4204,159192,141567,17251,36508,6186,1020,2956,16098,3004,1617,13566,20058,.258,.323,.379,.702,53602,3076,772,1986,1274,1338
1977,26,738,27.4,4.47,4206,161547,143975,18803,38037,6441,1170,3644,17596,3017,1779,13757,21722,.264,.329,.401,.730,57750,3139,791,1764,1231,1297
1976,24,706,27.5,3.99,3878,147598,131525,15492,33598,5240,966,2235,14363,3054,1544,12391,18745,.255,.320,.361,.681,47475,2910,684,1793,1183,1156
1975,24,726,27.3,4.21,3868,148621,131473,16295,33863,5443,887,2698,15153,2524,1369,13402,19280,.258,.327,.374,.701,49174,3014,761,1873,1087,1338
1974,24,741,27.4,4.12,3890,148855,132256,16046,33969,5206,847,2649,14858,2488,1383,12963,19495,.257,.324,.369,.693,48816,3083,774,1734,1104,1353
1973,24,710,27.6,4.21,3886,148794,132363,16376,34010,5224,790,3102,15254,2034,1213,13100,20358,.257,.325,.379,.704,50120,3129,755,1550,1009,1357
1972,24,824,27.5,3.69,3718,139968,124828,13706,30434,4652,746,2534,12750,1807,1105,11727,20718,.244,.311,.354,.664,44180,2797,751,1758,883,1378
1971,24,828,27.6,3.89,3876,146705,130544,15073,32547,4931,808,2863,14077,1765,1039,12536,20956,.249,.317,.365,.682,47683,3091,821,1802,987,1396
1970,24,849,27.6,4.34,3888,149332,132140,16880,33555,5235,927,3429,15762,1908,1078,13727,22374,.254,.326,.385,.711,50931,3023,825,1630,990,1464
1969,24,849,27.4,4.07,3892,148201,131287,15850,32581,4840,849,3119,14662,1850,1118,13429,22473,.248,.320,.369,.689,48476,2900,882,1669,914,1436
1968,20,676,27.6,3.42,3250,120827,108622,11109,25710,3869,697,1995,10308,1515,931,9156,19143,.237,.299,.340,.639,36958,2217,778,1507,753,1223
1967,20,718,27.3,3.77,3240,121848,109205,12210,26464,4082,792,2299,11264,1373,940,9665,19413,.242,.306,.357,.664,39027,2245,751,1480,738,1295
1966,20,714,27.3,3.99,3230,121692,109467,12900,27207,4120,820,2743,11998,1455,926,9331,18805,.249,.310,.376,.686,41196,2355,682,1455,742,1088
1965,20,702,27.3,3.99,3246,122765,109739,12946,26952,4199,787,2688,12011,1449,784,10036,19283,.246,.311,.372,.683,40789,2365,720,1488,766,1130
1964,20,700,27.4,4.04,3252,122997,110464,13124,27669,4270,760,2762,12233,1176,719,9621,19212,.250,.313,.378,.690,41745,2394,694,1462,739,1015
1963,20,695,27.6,3.95,3238,122361,109814,12780,27043,4098,791,2704,11903,1236,763,9591,18773,.246,.309,.372,.681,40835,2256,714,1448,769,933
1962,20,702,27.9,4.46,3242,124554,110688,14461,28521,4313,853,3001,13546,1348,701,10936,17567,.258,.326,.393,.719,43543,2487,709,1361,846,818
1961,18,620,28.0,4.53,2860,109571,97032,12942,25066,3975,754,2730,12061,1046,599,9897,14947,.258,.328,.399,.727,38739,2232,573,1305,761,732
1960,16,575,28.2,4.31,2472,94783,84014,10664,21434,3442,658,2128,9968,923,547,8384,12815,.255,.324,.388,.712,32576,1914,488,1193,692,729
1959,16,571,28.5,4.38,2476,94725,84294,10853,21636,3478,591,2250,10175,853,506,8184,12604,.257,.324,.392,.716,33046,1837,496,1127,616,707
1958,16,580,28.4,4.28,2470,94151,83827,10578,21621,3392,655,2240,9955,741,516,8127,12225,.258,.325,.394,.719,33043,2062,499,1046,644,679
1957,16,563,28.5,4.31,2470,95396,84906,10636,21865,3396,672,2202,10023,767,558,8167,11949,.258,.324,.391,.715,33211,1972,511,1115,687,740
1956,16,552,28.3,4.45,2478,95240,83856,11031,21653,3339,725,2294,10330,719,495,8997,11505,.258,.331,.397,.729,33324,1984,481,1253,644,783
1955,16,599,28.3,4.48,2468,95031,83590,11068,21610,3251,700,2224,10381,694,536,9044,10804,.259,.332,.394,.726,32933,1940,506,1187,698,722
1954,16,536,28.1,4.38,2474,95540,83936,10827,21908,3455,789,1937,10168,695,527,9032,10215,.261,.333,.390,.723,32752,1959,441,1332,795,
1953,16,534,28.4,4.61,2480,95423,84997,11426,22459,3593,745,2076,10713,668,520,8682,10213,.264,.336,.397,.733,33770,2029,487,1245,,
1952,16,556,28.5,4.18,2478,94829,84195,10349,21272,3388,677,1701,9671,771,628,8777,10380,.253,.327,.370,.696,31117,1966,482,1354,,
1951,16,543,28.7,4.55,2478,96017,85065,11268,22191,3582,716,1863,10524,866,604,9244,9335,.261,.336,.386,.722,32794,2146,449,1240,,
1950,16,530,28.3,4.85,2476,96477,84823,12013,22559,3714,793,2073,11269,650,231,9955,9554,.266,.346,.402,.748,34078,2226,436,1249,,
1949,16,532,28.5,4.61,2480,96207,84380,11425,22168,3602,761,1704,10642,730,299,10027,8951,.263,.344,.384,.728,32404,2132,375,1408,,
1948,16,542,28.5,4.58,2474,95819,84411,11327,22234,3686,834,1555,10589,812,288,9623,9016,.263,.341,.382,.723,32253,1931,342,1416,,
1947,16,544,29.0,4.36,2486,95385,84436,10827,22003,3568,804,1565,10110,760,333,9217,9157,.261,.336,.377,.713,31874,1938,317,1406,,
1946,16,633,29.2,4.01,2484,95091,84333,9953,21555,3579,783,1215,9205,884,340,8800,9698,.256,.328,.360,.688,30345,1861,316,1622,,
1945,16,547,29.7,4.18,2460,94804,84447,10286,21977,3497,728,1007,9500,980,373,8299,8045,.260,.329,.355,.684,29951,1710,361,1681,,
1944,16,548,29.3,4.17,2484,95666,85665,10351,22307,3653,808,1034,9579,920,339,7930,8186,.260,.326,.358,.684,30678,1851,349,1693,,
1943,16,519,28.6,3.91,2476,95111,84701,9687,21467,3467,757,905,8957,1010,449,8361,8544,.253,.323,.344,.667,29163,1879,327,1683,,
1942,16,512,27.9,4.08,2448,93964,83731,9995,21176,3477,723,1071,9187,961,390,8393,8325,.253,.323,.350,.674,29312,1755,339,1473,,
1941,16,546,27.9,4.49,2488,96493,85854,11168,22531,3958,867,1331,10327,882,323,8886,8828,.262,.334,.375,.709,32216,1866,312,1432,,
1940,16,514,27.9,4.68,2472,95912,86003,11568,23002,4101,929,1571,10702,953,333,8273,9049,.267,.334,.392,.726,33674,1827,358,1266,,
1939,16,533,28.1,4.82,2462,95916,84879,11876,23371,4139,916,1445,11041,957,345,8478,8501,.275,.344,.397,.740,33677,1946,353,2192,,
1938,16,502,28.4,4.89,2446,95367,85013,11969,23293,4046,935,1475,11237,896,325,8632,8335,.274,.343,.396,.739,33634,,348,1354,,
1937,16,498,28.3,4.87,2478,96159,85963,12070,23769,4216,997,1430,11206,1021,337,8443,9001,.277,.343,.399,.742,34269,,322,1420,,
1936,16,481,28.4,5.19,2476,97895,87638,12846,24863,4471,979,1364,11929,963,320,8418,8235,.284,.349,.404,.753,35384,,413,1415,,
1935,16,484,28.2,4.90,2456,96206,86437,12025,24074,4265,987,1325,11162,883,329,7834,8004,.279,.341,.397,.738,34288,,382,1549,,
1934,16,487,28.5,4.91,2446,95570,85911,12001,23962,4314,882,1344,11219,909,315,7855,8432,.279,.342,.397,.738,34072,,342,1455,,
1933,16,460,28.6,4.48,2452,94643,85222,10989,22969,3945,967,1067,10213,860,376,7344,7444,.270,.330,.376,.706,32049,,351,1698,,
1932,16,491,28.5,4.91,2466,96598,87182,12115,24106,4579,1072,1358,11287,990,410,7549,7878,.277,.337,.400,.737,34903,,367,1479,,
1931,16,492,28.4,4.81,2472,96128,86614,11891,24046,4508,1070,1069,11048,1088,452,7679,7894,.278,.339,.391,.731,33901,,381,1437,,
1930,16,493,28.2,5.55,2468,97262,86571,13695,25597,4756,1282,1565,12742,1080,423,7654,7934,.296,.356,.434,.790,37612,,408,2606,,
1929,16,510,28.4,5.19,2458,96361,85210,12748,24642,4482,1166,1349,11793,1334,509,7992,6982,.289,.353,.417,.770,35503,,407,2713,,
1928,16,505,28.4,4.73,2462,95643,84480,11650,23736,4223,1138,1093,10746,1268,484,7668,7099,.281,.344,.397,.741,33514,,454,2985,,
1927,16,512,28.9,4.75,2472,95602,84461,11746,23960,4148,1150,922,10757,1437,511,7447,6889,.284,.345,.393,.738,33174,,480,3183,,
1926,16,502,28.6,4.64,2468,95182,83762,11443,23505,4142,1157,863,10464,1275,500,7703,6777,.281,.345,.389,.733,32550,,484,3200,,
1925,16,526,28.6,5.13,2456,96281,85432,12595,24914,4337,1171,1169,11424,1388,1103,7744,6665,.292,.354,.411,.765,35100,,495,2555,,
1924,16,529,28.6,4.76,2462,95391,84670,11718,24271,4081,1175,896,10602,1501,1247,7364,6643,.287,.348,.394,.742,33390,,553,2704,,
1923,16,513,28.3,4.81,2466,96254,85232,11871,24218,3922,1142,980,10664,1567,1258,7563,7021,.284,.347,.391,.738,33364,,605,2733,,
1922,16,497,28.5,4.87,2476,96217,85346,12057,24613,3944,1248,1055,10808,1451,1165,7253,6950,.288,.348,.401,.749,34218,,598,2958,,
1921,16,492,28.1,4.85,2458,95658,85172,11928,24782,3981,1364,937,10709,1487,1317,6847,6959,.291,.348,.403,.750,34302,,551,2986,,
1920,16,495,28.1,4.36,2468,94704,84179,10761,23275,3609,1265,630,9345,1720,1563,6820,7247,.276,.335,.372,.707,31304,,561,3042,,
1919,16,479,28.2,3.88,2236,83984,74671,8665,19624,2922,1048,447,7424,2081,,5982,6849,.263,.322,.348,.670,25983,,531,2718,,
1918,16,489,28.1,3.63,2032,76036,67315,7385,17085,2323,885,235,6216,2003,,5749,5925,.254,.317,.325,.642,21883,,461,2446,,
1917,16,490,27.3,3.59,2494,92723,82055,8949,20391,2909,1138,335,7587,2413,,6910,8680,.249,.311,.324,.635,26581,,579,3079,,
1916,16,527,27.3,3.56,2494,92552,81923,8889,20285,2995,1141,383,7533,2753,836,7076,9534,.248,.312,.326,.638,26711,,640,2829,,
1915,24,733,27.4,3.81,3728,138303,121704,14213,30460,4532,1769,635,11980,4106,2046,11120,14020,.250,.318,.332,.650,40435,,1015,4441,,
1914,24,740,27.2,3.86,3760,139036,122587,14531,31129,4625,1739,710,12222,4573,1370,11143,14764,.254,.321,.337,.659,41362,,991,4188,,
1913,16,582,26.8,4.04,2468,91892,81216,9961,21021,3070,1265,470,8350,3250,1223,7267,9283,.259,.325,.345,.670,28031,,702,2541,,
1912,16,604,26.8,4.53,2464,93246,82039,11165,22039,3353,1355,442,9389,3398,1340,7683,9684,.269,.337,.359,.695,29428,,717,2765,,
1911,16,536,27.1,4.51,2474,94047,82258,11160,21914,3265,1323,514,9318,3403,,7838,9871,.266,.336,.357,.693,29367,,844,2884,,
1910,16,508,27.3,3.83,2498,93034,81548,9577,20332,2815,1160,361,7858,3265,,7419,9677,.249,.318,.326,.644,26550,,791,3020,,
1909,16,504,27.6,3.54,2482,91326,80613,8797,19657,2659,1003,259,7125,3055,,6505,9377,.244,.306,.311,.618,25099,,764,3116,,
1908,16,440,28.5,3.38,2488,90731,80680,8417,19279,2523,1001,267,6822,2722,,5860,9078,.239,.297,.305,.602,24605,,771,3230,,
1907,16,419,28.7,3.52,2466,89746,80304,8690,19701,2470,960,244,7075,2781,,6101,8836,.245,.305,.309,.614,24823,,739,2602,,
1906,16,412,28.6,3.61,2456,89657,80061,8874,19742,2632,1004,261,7279,2997,,6169,9110,.247,.306,.314,.621,25165,,728,2699,,
1905,16,390,28.7,3.89,2474,91352,81841,9635,20298,2858,1120,338,7936,2946,,6189,9523,.248,.307,.323,.630,26410,,818,2504,,
1904,16,364,28.5,3.72,2498,91064,82488,9302,20363,2851,1154,331,7591,2781,,5580,9299,.247,.301,.321,.622,26515,,777,2219,,
1903,16,368,28.4,4.44,2228,83549,75439,9888,19776,3034,1161,335,8144,2742,,5369,7899,.262,.317,.346,.664,26137,,729,2012,,
1902,16,390,28.3,4.43,2234,84273,76280,9897,20350,2832,983,354,8258,2684,,5442,6630,.267,.322,.344,.665,26210,,716,1835,,
1901,16,371,28.1,4.99,2220,85072,77105,11073,20957,2931,1238,455,9136,2851,,5465,6976,.272,.327,.360,.686,27729,,830,1672,,
1900,8,188,28.5,5.21,1138,43485,39132,5932,10925,1432,607,254,4924,1686,,3034,2681,.279,.339,.366,.705,14333,,513,806,,
1899,12,310,27.9,5.24,1846,70016,62846,9672,17741,2201,1011,352,7997,2668,,4979,3849,.282,.343,.366,.710,23020,,868,1323,,
1898,12,299,28.1,4.96,1842,69964,62661,9129,16955,2088,900,299,7630,2069,,5092,4223,.271,.334,.347,.681,21740,,865,1346,,
1897,12,263,28.1,5.88,1622,63272,56663,9536,16522,2322,964,368,8014,2705,,4729,3729,.292,.354,.386,.740,21876,,750,1130,,
1896,12,272,28.1,6.04,1584,62230,55577,9560,16141,2166,1006,404,8045,3059,,4854,3523,.290,.354,.387,.742,21531,,636,1163,,
1895,12,284,27.9,6.58,1598,63573,56788,10514,16827,2414,997,488,8806,2895,,5120,3621,.296,.361,.400,.761,22699,,668,997,,
1894,12,264,27.8,7.38,1598,65205,57577,11796,17809,2753,1300,629,9983,3148,,5870,3333,.309,.379,.435,.814,25049,,602,1156,,
1893,12,260,27.8,6.57,1570,63680,56898,10315,15913,2197,1047,460,8556,2752,,6143,3341,.280,.356,.379,.736,21584,,639,,,
1892,12,265,27.5,5.10,1842,70615,63876,9388,15643,2007,1010,417,7360,3201,,6178,5972,.245,.317,.328,.644,20921,,561,,,
1891,17,359,27.3,5.70,2218,86680,77660,12635,19709,2631,1269,585,9964,4165,,8035,7656,.254,.331,.343,.674,26633,,985,,,
1890,25,510,27.0,6.02,3222,126393,113243,19383,29472,4210,1895,764,14750,6870,,11723,6587,.260,.337,.351,.688,39764,,1344,,,
1889,16,322,26.9,5.96,2180,84553,76478,12986,20170,3015,1083,667,10227,4816,,7316,7669,.264,.334,.358,.692,27352,,759,,,
1888,16,332,26.8,4.87,2184,80990,75439,10628,18000,2451,1054,521,8036,5260,,4727,8213,.239,.291,.320,.611,24122,,824,,,
1887,16,316,26.7,6.34,2116,81534,74735,13417,20234,3088,1398,606,10393,6345,,6053,5924,.271,.332,.374,.705,27936,,746,,,
1886,16,325,26.8,5.47,2104,78790,72927,11512,17974,2679,1155,413,8239,3243,,5554,4248,.246,.303,.332,.634,24202,,309,,,
1885,16,321,26.6,5.22,1780,66588,62725,9292,15305,2193,965,323,6488,,,3530,3337,.244,.288,.325,.613,20397,,333,,,
1884,33,640,25.4,5.42,3088,114727,109312,16742,26593,4020,1537,689,--,,,4947,4335,.243,.279,.327,.606,35754,,468,,,
1883,16,258,26.4,5.75,1570,59996,57670,9030,14828,2487,946,238,--,,,2326,2877,.257,.286,.345,.631,19921,,,,,
1882,14,229,25.6,5.33,1144,43214,41622,6092,10333,1616,623,178,--,,,1592,2159,.248,.276,.330,.606,13729,,,,,
1881,8,120,25.7,5.10,672,25410,24377,3425,6339,1068,304,76,2488,,,1033,1784,.260,.290,.338,.628,8243,,,,,
1880,8,127,24.8,4.69,680,25041,24301,3191,5946,980,328,62,2223,,,740,1993,.245,.267,.320,.587,7768,,,,,
1879,8,119,24.7,5.31,642,24663,24155,3409,6171,958,317,58,2357,,,508,1843,.255,.271,.329,.599,7937,,,,,
1878,6,77,24.6,5.17,368,14008,13644,1904,3539,481,132,23,1331,,,364,1081,.259,.279,.319,.598,4353,,,,,
1877,6,92,25.9,5.67,360,14012,13667,2040,3705,431,204,24,1410,,,345,726,.271,.289,.338,.627,4616,,,,,
1876,8,121,25.3,5.90,520,20457,20121,3066,5338,633,181,40,1984,,,336,589,.265,.277,.321,.598,6453,,,,,
1875,13,189,24.7,6.14,690,27046,26833,4234,6812,839,273,40,2710,629,320,249,675,.254,.261,.310,.571,8317,142,,,,
1874,8,120,25.0,7.48,464,19342,19104,3470,5224,634,194,40,2252,242,97,238,357,.273,.282,.333,.616,6366,107,,,,
1873,9,122,24.3,8.99,398,17294,16959,3580,4926,570,211,47,2331,314,131,335,278,.290,.304,.357,.661,6059,122,,,,
1872,11,143,23.6,9.26,366,15926,15663,3390,4467,581,145,37,2132,269,134,263,264,.285,.297,.348,.645,5449,97,,,,
1871,9,115,23.9,10.47,254,11215,10822,2659,3101,434,239,47,1783,441,123,393,175,.287,.312,.384,.695,4154,74,,,,

==> NHLcomData.txt <==
1
"Boston Bruins"
"1960-61"
70
15
42
13
0
43
0.480555556
329
296
18
12
0
0
3
808
2
"Chicago Blackhawks"
"1960-61"
70
29
24
17
0
75
0.642361111
418
368
22
19
3
0
6
1080
3
"Detroit Red Wings"
"1960-61"
70
25
29
16
0
66
0.388194444
281
263
9
7
1
0
1
653
4
"Montréal Canadiens"
"1960-61"
70
41
19
10
0
92
0.482638889
334
304
13
12
1
0
4
811
5
"New York Rangers"
"1960-61"
70
22
38
10
0
54
0.351388889
250
227
17
5
0
0
1
591
6
"Toronto Maple Leafs"
"1960-61"
70
39
19
12
0
90
0.502083333
329
287
22
14
1
0
5
844
7
"Boston Bruins"
"1961-62"
70
15
47
8
0
38
0.423611111
297
271
18
7
0
1
0
712
8
"Chicago Blackhawks"
"1961-62"
70
31
26
13
0
75
0.530555556
395
372
10
9
0
0
4
892
9
"Detroit Red Wings"
"1961-62"
70
23
33
14
0
60
0.423611111
302
282
4
12
0
0
4
712
10
"Montréal Canadiens"
"1961-62"
70
42
14
14
0
98
0.486805556
356
329
14
8
0
0
5
818
11
"New York Rangers"
"1961-62"
70
26
32
12
0
64
0.382638889
282
267
8
6
0
1
0
644
12
"Toronto Maple Leafs"
"1961-62"
70
37
22
11
0
85
0.452777778
346
332
7
6
0
0
1
761
13
"Boston Bruins"
"1962-63"
70
14
39
17
0
45
0.382638889
275
255
10
7
1
0
2
644
14
"Chicago Blackhawks"
"1962-63"
70
32
21
17
0
81
0.540277778
395
367
18
6
1
1
2
908
15
"Detroit Red Wings"
"1962-63"
70
32
25
13
0
77
0.573611111
405
376
14
12
2
0
1
964
16
"Montréal Canadiens"
"1962-63"
70
28
19
23
0
79
0.446527778
312
284
13
8
2
1
4
751
17
"New York Rangers"
"1962-63"
70
22
36
12
0
56
0.384722222
269
242
15
8
0
0
4
647
18
"Toronto Maple Leafs"
"1962-63"
70
35
23
12
0
82
0.485416667
351
324
14
8
1
0
4
816
19
"Boston Bruins"
"1963-64"
70
18
40
12
0
48
0.510416667
351
314
28
9
0
0
0
858
20
"Chicago Blackhawks"
"1963-64"
70
36
22
12
0
84
0.6625
426
374
26
19
4
0
3
1114
21
"Detroit Red Wings"
"1963-64"
70
30
29
11
0
71
0.458333333
355
337
17
1
0
0
0
771
22
"Montréal Canadiens"
"1963-64"
70
36
21
13
0
85
0.588888889
388
338
36
12
1
0
1
990
23
"New York Rangers"
"1963-64"
70
22
38
10
0
54
0.425
294
262
21
7
1
0
3
715
24
"Toronto Maple Leafs"
"1963-64"
70
33
25
12
0
78
0.543055556
382
346
23
9
1
0
3
913
25
"Boston Bruins"
"1964-65"
70
21
43
6
0
48
0.565277778
403
375
16
10
0
2
0
950
26
"Chicago Blackhawks"
"1964-65"
70
34
28
8
0
76
0.628472222
448
421
8
14
2
1
2
1056
27
"Detroit Red Wings"
"1964-65"
70
40
23
7
0
87
0.666666667
447
405
19
17
2
2
2
1121
28
"Montréal Canadiens"
"1964-65"
70
36
23
11
0
83
0.620138889
457
424
18
9
0
0
6
1042
29
"New York Rangers"
"1964-65"
70
20
38
12
0
52
0.453472222
349
332
8
5
0
0
4
762
30
"Toronto Maple Leafs"
"1964-65"
70
30
26
14
0
74
0.636805556
463
438
10
14
0
0
1
1070
31
"Boston Bruins"
"1965-66"
70
21
43
6
0
48
0.470833333
336
310
15
9
0
0
2
791
32
"Chicago Blackhawks"
"1965-66"
70
37
25
8
0
82
0.484722222
354
323
17
6
1
0
7
815
33
"Detroit Red Wings"
"1965-66"
70
31
27
12
0
74
0.478472222
351
329
10
8
1
0
3
804
34
"Montréal Canadiens"
"1965-66"
70
41
21
8
0
90
0.529166667
357
321
18
15
0
0
3
890
35
"New York Rangers"
"1965-66"
70
18
41
11
0
47
0.5375
376
341
21
10
1
0
3
903
36
"Toronto Maple Leafs"
"1965-66"
70
34
25
11
0
79
0.482638889
352
331
11
9
0
0
1
811
37
"Boston Bruins"
"1966-67"
70
17
43
10
0
44
0.45625
323
295
15
9
0
0
4
767
38
"Chicago Blackhawks"
"1966-67"
70
41
17
12
0
94
0.449305556
314
286
17
8
1
0
2
755
39
"Detroit Red Wings"
"1966-67"
70
27
39
4
0
58
0.427777778
315
297
11
5
1
1
0
719
40
"Montréal Canadiens"
"1966-67"
70
32
25
13
0
77
0.524305556
353
309
26
8
4
0
6
882
41
"New York Rangers"
"1966-67"
70
30
28
12
0
72
0.397916667
282
254
21
2
3
0
2
669
42
"Toronto Maple Leafs"
"1966-67"
70
32
27
11
0
75
0.4375
315
289
14
7
1
0
4
736
43
"Boston Bruins"
"1967-68"
74
37
27
10
0
84
0.588888889
420
366
34
10
1
2
7
1046
44
"Chicago Blackhawks"
"1967-68"
74
32
26
16
0
80
0.340972222
279
266
8
2
0
1
2
606
45
"Detroit Red Wings"
"1967-68"
74
27
35
12
0
66
0.427083333
335
314
11
7
0
0
3
759
46
"Los Angeles Kings"
"1967-68"
74
31
33
10
0
72
0.455555556
352
332
10
9
0
0
1
810
47
"Minnesota North Stars"
"1967-68"
74
27
32
15
0
69
0.418055556
296
257
13
12
2
0
12
743
48
"Montréal Canadiens"
"1967-68"
74
42
22
10
0
94
0.39375
291
263
18
6
2
0
2
700
49
"New York Rangers"
"1967-68"
74
39
23
12
0
90
0.379861111
293
267
21
3
0
0
2
675
50
"Oakland Seals"
"1967-68"
74
15
42
17
0
47
0.443055556
342
315
15
7
0
0
5
787
51
"Philadelphia Flyers"
"1967-68"
74
31
32
11
0
73
0.553472222
404
363
24
11
1
1
4
984
52
"Pittsburgh Penguins"
"1967-68"
74
27
34
13
0
67
0.311805556
248
234
6
5
0
0
3
554
53
"St. Louis Blues"
"1967-68"
74
27
31
16
0
70
0.445833333
323
294
16
11
1
0
1
792
54
"Toronto Maple Leafs"
"1967-68"
74
33
31
10
0
76
0.356944444
295
278
12
1
0
0
4
634
55
"Boston Bruins"
"1968-69"
76
42
18
16
0
100
0.710416667
502
432
47
17
1
1
4
1297
56
"Chicago Blackhawks"
"1968-69"
76
34
33
9
0
77
0.461111111
355
316
28
5
1
0
5
842
57
"Detroit Red Wings"
"1968-69"
76
33
31
12
0
78
0.484722222
381
355
17
8
1
0
0
885
58
"Los Angeles Kings"
"1968-69"
76
24
42
10
0
58
0.382638889
314
294
12
3
0
1
4
698
59
"Minnesota North Stars"
"1968-69"
76
18
43
15
0
51
0.472222222
341
310
12
15
3
0
1
862
60
"Montréal Canadiens"
"1968-69"
76
46
19
11
0
103
0.428472222
317
283
22
10
0
0
2
782
61
"New York Rangers"
"1968-69"
76
41
26
9
0
91
0.442361111
335
299
30
5
1
0
0
808
62
"Oakland Seals"
"1968-69"
76
29
36
11
0
69
0.444444444
334
291
37
2
1
1
2
811
63
"Philadelphia Flyers"
"1968-69"
76
20
35
21
0
61
0.529166667
392
349
28
10
2
0
3
966
64
"Pittsburgh Penguins"
"1968-69"
76
20
45
11
0
51
0.372916667
310
288
17
1
0
0
4
681
65
"St. Louis Blues"
"1968-69"
76
37
25
14
0
88
0.456944444
325
286
16
15
1
1
6
834
66
"Toronto Maple Leafs"
"1968-69"
76
35
26
15
0
85
0.526388889
392
351
27
10
2
0
2
961
67
"Boston Bruins"
"1969-70"
76
40
17
19
0
99
0.661111111
495
437
40
10
2
0
6
1206
68
"Chicago Blackhawks"
"1969-70"
76
45
22
9
0
99
0.49375
378
336
27
8
0
0
7
901
69
"Detroit Red Wings"
"1969-70"
76
40
21
15
0
95
0.497222222
401
372
19
6
0
0
4
907
70
"Los Angeles Kings"
"1969-70"
76
14
52
10
0
38
0.53125
401
356
37
7
0
0
1
969
71
"Minnesota North Stars"
"1969-70"
76
19
35
22
0
60
0.553472222
410
360
26
11
3
0
10
1010
72
"Montréal Canadiens"
"1969-70"
76
38
22
16
0
92
0.494444444
371
329
21
9
2
1
9
903
73
"New York Rangers"
"1969-70"
76
38
22
16
0
92
0.467361111
365
334
17
9
0
0
5
853
74
"Oakland Seals"
"1969-70"
76
22
40
14
0
58
0.463194444
360
325
23
6
1
0
5
845
75
"Philadelphia Flyers"
"1969-70"
76
17
35
24
0
58
0.615277778
458
400
39
9
1
1
8
1123
76
"Pittsburgh Penguins"
"1969-70"
76
26
38
12
0
64
0.56875
415
366
34
13
0
0
2
1038
77
"St. Louis Blues"
"1969-70"
76
37
27
12
0
86
0.479861111
347
301
26
13
0
0
7
876
78
"Toronto Maple Leafs"
"1969-70"
76
29
34
13
0
71
0.493055556
358
318
18
14
2
0
6
900
79
"Boston Bruins"
"1970-71"
78
57
14
7
0
121
0.618055556
448
385
42
15
2
0
4
1158
80
"Buffalo Sabres"
"1970-71"
78
24
39
15
0
63
0.634027778
432
364
36
21
6
0
5
1188
81
"California Golden Seals"
"1970-71"
78
20
53
5
0
45
0.5
361
303
45
9
1
0
3
937
82
"Chicago Blackhawks"
"1970-71"
78
49
20
9
0
107
0.682638889
462
373
62
19
2
0
6
1278
83
"Detroit Red Wings"
"1970-71"
78
22
45
11
0
55
0.528472222
397
343
32
9
3
0
10
990
84
"Los Angeles Kings"
"1970-71"
78
25
40
13
0
63
0.413888889
320
281
29
6
0
0
4
775
85
"Minnesota North Stars"
"1970-71"
78
28
34
16
0
72
0.479166667
368
331
24
7
4
0
2
898
86
"Montréal Canadiens"
"1970-71"
78
42
23
13
0
97
0.679861111
477
398
53
19
1
0
6
1273
87
"New York Rangers"
"1970-71"
78
49
18
11
0
109
0.508333333
376
317
48
7
0
0
4
952
88
"Philadelphia Flyers"
"1970-71"
78
28
33
17
0
73
0.565972222
440
395
30
10
1
0
4
1060
89
"Pittsburgh Penguins"
"1970-71"
78
21
37
20
0
62
0.577083333
421
359
45
11
2
0
4
1081
90
"St. Louis Blues"
"1970-71"
78
34
25
19
0
87
0.583333333
406
339
32
20
3
0
12
1092
91
"Toronto Maple Leafs"
"1970-71"
78
37
33
8
0
82
0.604861111
422
346
59
13
1
0
3
1133
92
"Vancouver Canucks"
"1970-71"
78
24
46
8
0
56
0.731944444
493
404
55
22
5
0
7
1371
93
"Boston Bruins"
"1971-72"
78
54
13
11
0
119
0.594444444
404
343
32
19
7
0
3
1114
94
"Buffalo Sabres"
"1971-72"
78
16
43
19
0
51
0.44375
360
329
17
5
2
0
7
831
95
"California Golden Seals"
"1971-72"
78
21
39
18
0
60
0.538888889
391
331
47
5
5
0
3
1009
96
"Chicago Blackhawks"
"1971-72"
78
46
17
15
0
107
0.449305556
332
290
26
9
3
0
4
842
97
"Detroit Red Wings"
"1971-72"
78
33
35
10
0
76
0.453472222
352
318
22
7
2
1
2
850
98
"Los Angeles Kings"
"1971-72"
78
20
49
9
0
49
0.384027778
288
252
21
8
2
0
5
719
99
"Minnesota North Stars"
"1971-72"
78
37
29
12
0
86
0.455555556
370
339
21
4
2
0
4
853
100
"Montréal Canadiens"
"1971-72"
78
46
16
16
0
108
0.418055556
325
288
23
6
2
0
6
783
101
"New York Rangers"
"1971-72"
78
48
17
13
0
109
0.538888889
400
352
32
6
8
0
2
1010
102
"Philadelphia Flyers"
"1971-72"
78
26
38
14
0
66
0.659027778
478
411
41
9
10
0
7
1235
103
"Pittsburgh Penguins"
"1971-72"
78
26
38
14
0
66
0.520833333
383
331
36
10
2
0
4
976
104
"St. Louis Blues"
"1971-72"
78
28
39
11
0
67
0.615277778
436
365
48
12
5
0
6
1152
105
"Toronto Maple Leafs"
"1971-72"
78
33
31
14
0
80
0.474305556
370
326
33
2
4
0
5
889
106
"Vancouver Canucks"
"1971-72"
78
20
50
8
0
48
0.583333333
439
386
36
9
3
1
4
1092
107
"Atlanta Flames"
"1972-73"
78
25
38
15
0
65
0.453472222
354
311
33
3
2
0
5
849
108
"Boston Bruins"
"1972-73"
78
51
22
5
0
107
0.585416667
398
332
43
12
9
0
2
1097
109
"Buffalo Sabres"
"1972-73"
78
37
27
14
0
88
0.502083333
354
303
34
9
7
0
1
940
110
"California Golden Seals"
"1972-73"
78
16
46
16
0
48
0.448611111
339
300
30
6
3
0
0
840
111
"Chicago Blackhawks"
"1972-73"
78
42
27
9
0
93
0.4625
338
299
22
9
6
0
2
866
112
"Detroit Red Wings"
"1972-73"
78
37
29
12
0
86
0.476388889
359
312
29
8
3
0
7
893
113
"Los Angeles Kings"
"1972-73"
78
31
36
11
0
73
0.474305556
338
282
36
7
6
0
7
888
114
"Minnesota North Stars"
"1972-73"
78
37
30
11
0
85
0.470138889
366
332
25
5
4
0
0
881
115
"Montréal Canadiens"
"1972-73"
78
52
10
16
0
120
0.418055556
314
279
19
6
6
0
4
783
116
"New York Islanders"
"1972-73"
78
12
60
6
0
30
0.470138889
350
301
35
6
3
0
5
881
117
"New York Rangers"
"1972-73"
78
47
23
8
0
102
0.408333333
337
306
25
1
1
0
4
765
118
"Philadelphia Flyers"
"1972-73"
78
37
30
11
0
85
0.9375
588
460
80
28
14
0
6
1756
119
"Pittsburgh Penguins"
"1972-73"
78
32
37
9
0
73
0.4625
356
312
36
3
2
0
3
866
120
"St. Louis Blues"
"1972-73"
78
32
34
12
0
76
0.638194444
419
345
45
14
13
0
2
1195
121
"Toronto Maple Leafs"
"1972-73"
78
27
41
10
0
64
0.381944444
316
287
28
0
0
0
1
716
122
"Vancouver Canucks"
"1972-73"
78
22
47
9
0
53
0.503472222
363
309
35
8
6
0
5
943
123
"Atlanta Flames"
"1973-74"
78
30
34
14
0
74
0.448611111
323
269
37
6
4
0
7
841
124
"Boston Bruins"
"1973-74"
78
52
17
9
0
113
0.516666667
362
305
36
13
4
0
4
968
125
"Buffalo Sabres"
"1973-74"
78
32
34
12
0
76
0.420138889
312
275
25
10
1
0
1
787
126
"California Golden Seals"
"1973-74"
78
13
55
10
0
36
0.347222222
283
257
17
1
2
1
5
651
127
"Chicago Blackhawks"
"1973-74"
78
41
14
23
0
105
0.468055556
309
259
25
20
3
0
2
877
128
"Detroit Red Wings"
"1973-74"
78
29
39
10
0
68
0.489583333
335
277
39
8
8
0
3
917
129
"Los Angeles Kings"
"1973-74"
78
33
33
12
0
78
0.563194444
389
325
47
10
5
1
1
1055
130
"Minnesota North Stars"
"1973-74"
78
23
38
17
0
63
0.438194444
340
307
23
6
2
1
1
821
131
"Montréal Canadiens"
"1973-74"
78
45
24
9
0
99
0.40625
300
259
23
9
2
0
7
761
132
"New York Islanders"
"1973-74"
78
19
41
18
0
56
0.573611111
401
326
61
7
4
0
3
1075
133
"New York Rangers"
"1973-74"
78
40
24
14
0
94
0.417361111
316
284
20
10
1
0
1
782
134
"Philadelphia Flyers"
"1973-74"
78
50
16
12
0
112
0.934722222
623
518
62
24
14
0
5
1750
135
"Pittsburgh Penguins"
"1973-74"
78
28
41
9
0
65
0.506944444
350
289
40
13
3
0
5
950
136
"St. Louis Blues"
"1973-74"
78
26
40
12
0
64
0.6125
427
360
41
10
11
0
5
1147
137
"Toronto Maple Leafs"
"1973-74"
78
35
27
16
0
86
0.481944444
365
321
27
9
2
0
6
903
138
"Vancouver Canucks"
"1973-74"
78
24
43
11
0
59
0.508333333
356
299
36
12
3
1
5
952
139
"Atlanta Flames"
"1974-75"
80
34
31
15
0
83
0.476388889
360
312
27
10
4
0
7
915
140
"Boston Bruins"
"1974-75"
80
40
26
14
0
94
0.6
448
389
39
9
7
1
3
1153
141
"Buffalo Sabres"
"1974-75"
80
49
16
15
0
113
0.639583333
455
383
39
14
9
1
9
1229
142
"California Golden Seals"
"1974-75"
80
19
48
13
0
51
0.572916667
387
314
37
19
8
0
9
1101
143
"Chicago Blackhawks"
"1974-75"
80
37
35
8
0
82
0.579166667
431
374
30
13
6
1
7
1112
144
"Detroit Red Wings"
"1974-75"
80
23
45
12
0
58
0.5625
452
403
32
5
4
1
7
1080
145
"Kansas City Scouts"
"1974-75"
80
15
54
11
0
41
0.3875
313
277
20
7
0
0
9
744
146
"Los Angeles Kings"
"1974-75"
80
42
17
21
0
105
0.616666667
466
405
41
11
5
0
4
1185
147
"Minnesota North Stars"
"1974-75"
80
23
50
7
0
53
0.578472222
424
356
45
8
7
1
7
1111
148
"Montréal Canadiens"
"1974-75"
80
47
14
19
0
113
0.601388889
456
396
37
10
5
1
7
1155
149
"New York Islanders"
"1974-75"
80
33
25
22
0
88
0.580555556
456
404
42
7
1
1
1
1116
150
"New York Rangers"
"1974-75"
80
37
29
14
0
88
0.547916667
409
351
37
9
6
0
6
1053
151
"Philadelphia Flyers"
"1974-75"
80
51
18
11
0
113
1.024305556
687
556
81
26
17
0
7
1967
152
"Pittsburgh Penguins"
"1974-75"
80
37
28
15
0
89
0.582638889
437
384
25
13
6
2
7
1119
153
"St. Louis Blues"
"1974-75"
80
35
31
14
0
84
0.663888889
460
375
55
16
6
1
7
1275
154
"Toronto Maple Leafs"
"1974-75"
80
31
33
16
0
78
0.561805556
421
355
51
2
7
0
6
1079
155
"Vancouver Canucks"
"1974-75"
80
38
32
10
0
86
0.502083333
398
353
27
8
3
0
7
965
156
"Washington Capitals"
"1974-75"
80
8
67
5
0
21
0.564583333
437
383
33
11
3
0
7
1085
157
"Atlanta Flames"
"1975-76"
80
35
33
12
0
82
0.481944444
385
345
24
6
4
0
6
926
158
"Boston Bruins"
"1975-76"
80
48
15
17
0
113
0.622222222
485
425
41
2
10
0
7
1195
159
"Buffalo Sabres"
"1975-76"
80
46
21
13
0
105
0.490972222
405
369
29
2
3
0
2
943
160
"California Golden Seals"
"1975-76"
80
27
42
11
0
65
0.549305556
409
341
48
7
4
0
9
1056
161
"Chicago Blackhawks"
"1975-76"
80
32
30
18
0
82
0.490277778
394
350
30
5
3
0
6
942
162
"Detroit Red Wings"
"1975-76"
80
26
44
10
0
62
1
670
547
76
14
27
1
5
1920
163
"Kansas City Scouts"
"1975-76"
80
12
56
12
0
36
0.511111111
408
367
22
4
8
0
7
982
164
"Los Angeles Kings"
"1975-76"
80
38
33
9
0
85
0.528472222
432
393
22
3
6
1
7
1016
165
"Minnesota North Stars"
"1975-76"
80
20
53
7
0
47
0.620138889
462
397
37
8
11
0
9
1191
166
"Montréal Canadiens"
"1975-76"
80
58
11
11
0
127
0.507638889
409
364
33
2
4
0
6
975
167
"New York Islanders"
"1975-76"
80
42
21
17
0
101
0.664583333
538
479
47
3
4
0
5
1277
168
"New York Rangers"
"1975-76"
80
29
42
9
0
67
0.474305556
385
346
25
2
6
0
6
911
169
"Philadelphia Flyers"
"1975-76"
80
51
13
16
0
118
1.03125
705
585
74
19
21
1
5
1980
170
"Pittsburgh Penguins"
"1975-76"
80
35
33
12
0
82
0.520833333
397
351
26
7
8
0
5
1000
171
"St. Louis Blues"
"1975-76"
80
29
37
14
0
72
0.663194444
485
414
42
15
6
0
8
1274
172
"Toronto Maple Leafs"
"1975-76"
80
34
31
15
0
83
0.7125
494
391
82
4
11
0
6
1368
173
"Vancouver Canucks"
"1975-76"
80
33
32
15
0
81
0.583333333
429
367
38
9
9
0
6
1120
174
"Washington Capitals"
"1975-76"
80
11
59
10
0
32
0.495138889
385
329
47
4
1
0
4
951
175
"Atlanta Flames"
"1976-77"
80
34
34
12
0
80
0.4625
351
294
43
4
3
0
7
889
176
"Boston Bruins"
"1976-77"
80
49
23
8
0
106
0.554166667
406
344
41
6
10
0
5
1065
177
"Buffalo Sabres"
"1976-77"
80
48
24
8
0
104
0.440972222
375
343
18
1
3
1
9
848
178
"Chicago Blackhawks"
"1976-77"
80
26
43
11
0
63
0.575
422
353
44
6
10
0
9
1104
179
"Cleveland Barons"
"1976-77"
80
25
42
13
0
63
0.526388889
375
303
47
7
8
0
10
1011
180
"Colorado Rockies"
"1976-77"
80
20
46
14
0
54
0.509027778
374
317
36
9
6
0
6
978
181
"Detroit Red Wings"
"1976-77"
80
16
55
9
0
41
0.693055556
516
440
54
7
9
1
5
1332
182
"Los Angeles Kings"
"1976-77"
80
34
31
15
0
83
0.617361111
428
350
48
10
13
0
7
1186
183
"Minnesota North Stars"
"1976-77"
80
23
39
18
0
64
0.402777778
318
281
24
3
5
0
5
774
184
"Montréal Canadiens"
"1976-77"
80
60
8
12
0
132
0.398611111
327
291
26
1
3
0
6
766
185
"New York Islanders"
"1976-77"
80
47
21
12
0
106
0.527083333
409
349
52
2
2
0
4
1012
186
"New York Rangers"
"1976-77"
80
29
37
14
0
72
0.60625
413
340
36
12
13
3
9
1164
187
"Philadelphia Flyers"
"1976-77"
80
48
16
16
0
112
0.805555556
532
425
71
14
16
3
3
1547
188
"Pittsburgh Penguins"
"1976-77"
80
34
33
13
0
81
0.347916667
280
245
25
3
1
0
6
669
189
"St. Louis Blues"
"1976-77"
80
32
39
9
0
73
0.45625
352
305
33
4
4
1
5
877
190
"Toronto Maple Leafs"
"1976-77"
80
33
32
15
0
81
0.625
449
379
46
10
10
0
4
1200
191
"Vancouver Canucks"
"1976-77"
80
25
42
13
0
63
0.561111111
399
326
44
9
8
1
11
1078
192
"Washington Capitals"
"1976-77"
80
24
42
14
0
62
0.640972222
449
363
59
10
8
1
8
1231
193
"Atlanta Flames"
"1977-78"
80
34
27
19
0
87
0.511111111
382
313
54
2
5
0
8
982
194
"Boston Bruins"
"1977-78"
80
51
18
11
0
113
0.64375
435
349
59
10
13
0
4
1237
195
"Buffalo Sabres"
"1977-78"
80
44
19
17
0
105
0.416666667
325
282
30
3
4
0
6
800
196
"Chicago Blackhawks"
"1977-78"
80
32
29
19
0
83
0.68125
485
388
78
10
2
1
6
1308
197
"Cleveland Barons"
"1977-78"
80
22
45
13
0
57
0.525694444
363
289
54
9
6
0
5
1010
198
"Colorado Rockies"
"1977-78"
80
19
40
21
0
59
0.424305556
350
313
30
1
2
0
4
816
199
"Detroit Red Wings"
"1977-78"
80
32
34
14
0
78
0.798611111
554
440
86
14
6
0
8
1534
200
"Los Angeles Kings"
"1977-78"
80
31
34
15
0
77
0.470833333
371
319
43
3
1
0
5
905
201
"Minnesota North Stars"
"1977-78"
80
18
53
9
0
45
0.56875
382
294
64
10
7
0
7
1092
202
"Montréal Canadiens"
"1977-78"
80
59
10
11
0
129
0.3875
302
265
23
4
5
0
5
745
203
"New York Islanders"
"1977-78"
80
48
17
15
0
111
0.488194444
388
336
48
0
2
0
2
938
204
"New York Rangers"
"1977-78"
80
30
37
13
0
73
0.55
394
322
55
8
5
0
4
1057
205
"Philadelphia Flyers"
"1977-78"
80
45
20
15
0
105
0.867361111
578
458
88
17
13
0
2
1666
206
"Pittsburgh Penguins"
"1977-78"
80
25
37
18
0
68
0.677083333
441
345
60
21
8
0
7
1300
207
"St. Louis Blues"
"1977-78"
80
20
47
13
0
53
0.440972222
309
243
50
7
2
1
6
848
208
"Toronto Maple Leafs"
"1977-78"
80
41
29
10
0
92
0.654861111
479
397
68
9
3
0
2
1258
209
"Vancouver Canucks"
"1977-78"
80
20
43
17
0
57
0.500694444
354
287
48
5
7
1
6
962
210
"Washington Capitals"
"1977-78"
80
17
49
14
0
48
0.692361111
477
381
74
10
8
0
4
1330
211
"Atlanta Flames"
"1978-79"
80
41
31
8
0
90
0.602777778
438
369
54
11
3
0
1
1158
212
"Boston Bruins"
"1978-79"
80
43
23
14
0
100
0.636111111
447
356
64
11
4
2
10
1222
213
"Buffalo Sabres"
"1978-79"
80
36
28
16
0
88
0.534027778
384
317
44
8
7
0
8
1026
214
"Chicago Blackhawks"
"1978-79"
80
29
36
15
0
73
0.652777778
471
380
70
6
5
1
9
1254
215
"Colorado Rockies"
"1978-79"
80
15
53
12
0
42
0.436111111
311
246
40
2
8
1
14
838
216
"Detroit Red Wings"
"1978-79"
80
23
41
16
0
62
0.707638889
499
396
77
10
6
0
10
1359
217
"Los Angeles Kings"
"1978-79"
80
34
34
12
0
80
0.590277778
401
325
46
11
13
0
6
1134
218
"Minnesota North Stars"
"1978-79"
80
28
40
12
0
68
0.572916667
389
298
64
4
10
1
12
1100
219
"Montréal Canadiens"
"1978-79"
80
52
17
11
0
115
0.418055556
333
296
27
6
1
0
3
803
220
"New York Islanders"
"1978-79"
80
51
15
14
0
116
0.561805556
411
344
55
5
5
0
2
1079
221
"New York Rangers"
"1978-79"
80
40
29
11
0
91
0.631944444
473
403
48
10
5
0
7
1214
222
"Philadelphia Flyers"
"1978-79"
80
40
25
15
0
95
0.80625
537
418
78
15
13
2
11
1548
223
"Pittsburgh Penguins"
"1978-79"
80
36
31
13
0
85
0.539583333
395
326
49
10
2
0
8
1037
224
"St. Louis Blues"
"1978-79"
80
18
50
12
0
48
0.549305556
371
288
63
5
7
3
5
1055
225
"Toronto Maple Leafs"
"1978-79"
80
34
33
13
0
81
0.750694444
542
448
70
12
6
0
6
1442
226
"Vancouver Canucks"
"1978-79"
80
25
42
13
0
63
0.589583333
419
333
68
7
4
0
7
1132
227
"Washington Capitals"
"1978-79"
80
24
41
15
0
63
0.682638889
480
386
66
10
8
0
10
1312
228
"Atlanta Flames"
"1979-80"
80
35
32
13
0
83
0.545138889
418
356
46
2
7
0
7
1048
229
"Boston Bruins"
"1979-80"
80
46
21
13
0
105
0.760416667
511
389
94
8
9
2
9
1460
230
"Buffalo Sabres"
"1979-80"
80
47
17
16
0
110
0.502083333
385
324
43
7
1
0
10
965
231
"Chicago Blackhawks"
"1979-80"
80
34
27
19
0
87
0.690972222
478
379
73
10
8
0
8
1327
232
"Colorado Rockies"
"1979-80"
80
19
48
13
0
51
0.53125
373
302
52
8
5
0
6
1020
233
"Detroit Red Wings"
"1979-80"
80
26
43
11
0
63
0.579861111
409
328
56
8
7
1
9
1114
234
"Edmonton Oilers"
"1979-80"
80
28
39
13
0
69
0.800694444
528
408
84
14
11
2
9
1538
235
"Hartford Whalers"
"1979-80"
80
27
34
19
0
73
0.455555556
349
301
27
8
3
1
9
875
236
"Los Angeles Kings"
"1979-80"
80
30
36
14
0
74
0.590277778
447
377
52
6
3
1
8
1134
237
"Minnesota North Stars"
"1979-80"
80
36
28
16
0
88
0.554166667
400
327
56
8
4
0
5
1064
238
"Montréal Canadiens"
"1979-80"
80
47
20
13
0
107
0.454861111
354
315
22
9
3
0
5
874
239
"New York Islanders"
"1979-80"
80
39
28
13
0
91
0.68125
488
393
82
5
4
0
4
1308
240
"New York Rangers"
"1979-80"
80
38
32
10
0
86
0.698611111
495
408
62
11
9
0
5
1342
241
"Philadelphia Flyers"
"1979-80"
80
48
12
20
0
116
0.960416667
630
490
90
11
25
1
13
1844
242
"Pittsburgh Penguins"
"1979-80"
80
30
37
13
0
73
0.540277778
374
305
46
5
13
0
5
1038
243
"Quebec Nordiques"
"1979-80"
80
25
44
11
0
61
0.552777778
400
322
54
5
7
0
12
1062
244
"St. Louis Blues"
"1979-80"
80
34
34
12
0
80
0.539583333
394
318
61
4
4
0
7
1037
245
"Toronto Maple Leafs"
"1979-80"
80
35
40
5
0
75
0.602777778
468
410
38
9
4
0
7
1158
246
"Vancouver Canucks"
"1979-80"
80
27
37
16
0
70
0.941666667
553
401
92
27
25
0
8
1808
247
"Washington Capitals"
"1979-80"
80
27
40
13
0
67
0.623611111
420
335
56
18
5
0
6
1198
248
"Winnipeg Jets (1979)"
"1979-80"
80
20
49
11
0
51
0.651388889
458
372
57
9
11
0
9
1251
249
"Boston Bruins"
"1980-81"
80
37
30
13
0
87
0.955555556
631
486
102
16
14
0
13
1836
250
"Buffalo Sabres"
"1980-81"
80
39
20
21
0
99
0.621527778
446
373
38
21
1
1
12
1194
251
"Calgary Flames"
"1980-81"
80
39
27
14
0
92
0.759027778
532
438
56
23
3
1
11
1458
252
"Chicago Blackhawks"
"1980-81"
80
31
33
16
0
78
0.864583333
590
471
72
26
6
0
15
1660
253
"Colorado Rockies"
"1980-81"
80
22
45
13
0
57
0.742361111
463
349
56
36
4
0
18
1426
254
"Detroit Red Wings"
"1980-81"
80
19
43
18
0
56
0.878472222
554
420
81
34
6
1
12
1687
255
"Edmonton Oilers"
"1980-81"
80
29
35
16
0
74
0.804166667
548
444
64
26
5
0
9
1544
256
"Hartford Whalers"
"1980-81"
80
21
41
18
0
60
0.828472222
539
422
62
32
6
0
17
1592
257
"Los Angeles Kings"
"1980-81"
80
43
24
13
0
99
0.847222222
590
487
51
32
4
0
16
1627
258
"Minnesota North Stars"
"1980-81"
80
35
28
17
0
87
0.845833333
530
396
68
35
9
0
22
1624
259
"Montréal Canadiens"
"1980-81"
80
45
22
13
0
103
0.727777778
455
352
46
33
10
0
14
1398
260
"New York Islanders"
"1980-81"
80
48
18
14
0
110
0.750694444
551
460
60
16
3
0
12
1442
261
"New York Rangers"
"1980-81"
80
30
36
14
0
74
1.03125
657
513
71
41
14
0
18
1981
262
"Philadelphia Flyers"
"1980-81"
80
41
24
15
0
97
1.364583333
804
596
101
70
16
1
20
2621
263
"Pittsburgh Penguins"
"1980-81"
80
30
37
13
0
73
0.940972222
619
504
55
40
8
2
10
1807
264
"Quebec Nordiques"
"1980-81"
80
30
32
18
0
78
0.79375
557
453
62
19
5
3
15
1524
265
"St. Louis Blues"
"1980-81"
80
45
18
17
0
107
0.866666667
559
430
73
35
3
1
17
1665
266
"Toronto Maple Leafs"
"1980-81"
80
28
37
15
0
71
0.952777778
675
547
80
25
4
0
19
1830
267
"Vancouver Canucks"
"1980-81"
80
28
32
20
0
76
0.984722222
627
493
68
45
8
1
12
1892
268
"Washington Capitals"
"1980-81"
80
26
36
18
0
70
0.974305556
571
408
86
53
5
0
19
1872
269
"Winnipeg Jets (1979)"
"1980-81"
80
9
57
14
0
32
0.61875
422
337
47
19
4
1
14
1189
270
"Boston Bruins"
"1981-82"
80
43
27
10
0
96
0.659027778
455
381
46
21
4
1
2
1266
271
"Buffalo Sabres"
"1981-82"
80
39
26
15
0
93
0.741666667
457
352
53
35
8
0
9
1425
272
"Calgary Flames"
"1981-82"
80
29
34
17
0
75
0.693055556
497
410
55
16
4
1
11
1331
273
"Chicago Blackhawks"
"1981-82"
80
30
38
12
0
72
0.924305556
599
474
77
34
8
0
6
1775
274
"Colorado Rockies"
"1981-82"
80
18
49
13
0
49
0.592361111
417
339
48
15
5
0
10
1138
275
"Detroit Red Wings"
"1981-82"
80
21
47
12
0
54
0.650694444
432
344
48
28
2
0
10
1250
276
"Edmonton Oilers"
"1981-82"
80
48
17
15
0
111
0.770138889
534
455
37
25
10
0
7
1479
277
"Hartford Whalers"
"1981-82"
80
21
41
18
0
60
0.777083333
485
372
73
27
9
0
4
1493
278
"Los Angeles Kings"
"1981-82"
80
24
41
15
0
63
0.900694444
556
432
68
40
8
3
5
1730
279
"Minnesota North Stars"
"1981-82"
80
37
23
20
0
94
0.717361111
445
342
54
28
11
0
10
1378
280
"Montréal Canadiens"
"1981-82"
80
46
17
17
0
109
0.761805556
484
381
63
29
7
1
3
1463
281
"New York Islanders"
"1981-82"
80
54
16
10
0
118
0.691666667
499
422
58
14
4
0
1
1328
282
"New York Rangers"
"1981-82"
80
39
27
14
0
92
0.729861111
501
424
28
31
7
0
11
1402
283
"Philadelphia Flyers"
"1981-82"
80
38
31
11
0
87
1.297916667
731
539
85
69
27
0
11
2493
284
"Pittsburgh Penguins"
"1981-82"
80
31
36
13
0
75
1.151388889
702
548
80
57
12
0
5
2212
285
"Quebec Nordiques"
"1981-82"
80
33
31
16
0
82
0.914583333
568
442
71
42
5
3
5
1757
286
"St. Louis Blues"
"1981-82"
80
32
40
8
0
72
0.822222222
576
474
75
18
6
0
3
1579
287
"Toronto Maple Leafs"
"1981-82"
80
20
44
16
0
56
0.983333333
621
484
84
39
9
0
5
1888
288
"Vancouver Canucks"
"1981-82"
80
30
33
17
0
77
0.958333333
583
441
82
41
11
0
8
1840
289
"Washington Capitals"
"1981-82"
80
26
41
13
0
65
1.005555556
594
443
84
49
11
0
7
1932
290
"Winnipeg Jets (1979)"
"1981-82"
80
33
33
14
0
80
0.684027778
423
328
50
32
7
0
6
1314
291
"Boston Bruins"
"1982-83"
80
50
20
10
0
110
0.625
439
348
68
7
7
0
9
1200
292
"Buffalo Sabres"
"1982-83"
80
38
29
13
0
89
0.535416667
400
333
37
9
4
1
16
1029
293
"Calgary Flames"
"1982-83"
80
32
34
14
0
78
0.596527778
415
337
54
13
6
0
5
1146
294
"Chicago Blackhawks"
"1982-83"
80
47
23
10
0
104
0.616666667
455
385
51
5
9
0
5
1185
295
"Detroit Red Wings"
"1982-83"
80
21
44
15
0
57
0.554861111
413
357
34
8
8
0
6
1066
296
"Edmonton Oilers"
"1982-83"
80
47
21
12
0
106
0.922222222
638
520
67
25
11
0
15
1771
297
"Hartford Whalers"
"1982-83"
80
19
54
7
0
45
0.724305556
451
334
70
17
14
2
14
1392
298
"Los Angeles Kings"
"1982-83"
80
27
41
12
0
66
0.711805556
502
407
63
13
6
2
11
1367
299
"Minnesota North Stars"
"1982-83"
80
40
24
16
0
96
0.791666667
547
435
84
10
8
2
8
1520
300
"Montréal Canadiens"
"1982-83"
80
42
24
14
0
98
0.580555556
403
333
42
16
7
0
5
1116
301
"New Jersey Devils"
"1982-83"
80
17
49
14
0
48
0.661111111
459
361
76
8
7
0
7
1270
302
"New York Islanders"
"1982-83"
80
42
26
12
0
96
0.659722222
504
444
45
10
3
1
1
1267
303
"New York Rangers"
"1982-83"
80
35
35
10
0
80
0.573611111
435
375
36
8
7
0
9
1102
304
"Philadelphia Flyers"
"1982-83"
80
49
23
8
0
106
0.695833333
504
426
53
13
7
0
5
1337
305
"Pittsburgh Penguins"
"1982-83"
80
18
53
9
0
45
0.968055556
648
517
81
27
11
1
11
1859
306
"Quebec Nordiques"
"1982-83"
80
34
34
12
0
80
0.858333333
586
473
80
22
6
0
5
1648
307
"St. Louis Blues"
"1982-83"
80
25
40
15
0
65
0.666666667
491
411
59
12
2
0
7
1281
308
"Toronto Maple Leafs"
"1982-83"
80
28
40
12
0
68
0.770833333
524
419
69
21
7
0
8
1481
309
"Vancouver Canucks"
"1982-83"
80
30
35
15
0
75
0.853472222
529
403
83
30
8
3
2
1639
310
"Washington Capitals"
"1982-83"
80
39
25
16
0
94
0.690972222
473
384
53
19
8
0
9
1327
311
"Winnipeg Jets (1979)"
"1982-83"
80
33
39
8
0
74
0.56875
399
323
50
13
4
0
9
1092
312
"Boston Bruins"
"1983-84"
80
49
25
6
0
104
0.836111111
586
461
102
7
6
2
8
1606
313
"Buffalo Sabres"
"1983-84"
80
48
25
7
0
103
0.619444444
442
361
64
8
5
0
4
1190
314
"Calgary Flames"
"1983-84"
80
34
32
14
0
82
0.723611111
497
407
64
13
10
1
2
1390
315
"Chicago Blackhawks"
"1983-84"
80
30
42
8
0
68
0.706944444
495
404
66
14
5
2
4
1358
316
"Detroit Red Wings"
"1983-84"
80
31
42
7
0
69
0.804861111
536
412
96
12
10
1
5
1546
317
"Edmonton Oilers"
"1983-84"
80
57
18
5
0
119
0.820833333
584
489
57
18
10
1
9
1577
318
"Hartford Whalers"
"1983-84"
80
28
42
10
0
66
0.616666667
452
376
54
10
4
0
8
1184
319
"Los Angeles Kings"
"1983-84"
80
23
44
13
0
59
0.658333333
473
395
57
12
5
0
4
1265
320
"Minnesota North Stars"
"1983-84"
80
39
31
10
0
88
0.882638889
627
519
80
15
9
0
4
1696
321
"Montréal Canadiens"
"1983-84"
80
35
40
5
0
75
0.713888889
473
360
81
13
7
1
11
1371
322
"New Jersey Devils"
"1983-84"
80
17
56
7
0
41
0.703472222
527
441
68
7
3
1
7
1352
323
"New York Islanders"
"1983-84"
80
50
26
4
0
104
0.602083333
493
441
43
5
0
0
4
1157
324
"New York Rangers"
"1983-84"
80
42
29
9
0
93
0.766666667
530
435
57
12
16
0
10
1473
325
"Philadelphia Flyers"
"1983-84"
80
44
26
10
0
98
0.775
558
465
70
12
8
0
3
1488
326
"Pittsburgh Penguins"
"1983-84"
80
16
58
6
0
38
0.882638889
592
470
83
22
10
0
7
1695
327
"Quebec Nordiques"
"1983-84"
80
42
28
10
0
94
0.833333333
581
471
84
12
9
1
4
1600
328
"St. Louis Blues"
"1983-84"
80
32
41
7
0
71
0.840277778
580
458
92
14
6
0
10
1614
329
"Toronto Maple Leafs"
"1983-84"
80
26
45
9
0
61
0.875694444
613
500
84
14
10
0
5
1682
330
"Vancouver Canucks"
"1983-84"
80
32
39
9
0
73
0.767361111
524
427
68
18
8
1
2
1474
331
"Washington Capitals"
"1983-84"
80
48
27
5
0
101
0.652083333
479
396
60
9
5
0
9
1252
332
"Winnipeg Jets (1979)"
"1983-84"
80
31
38
11
0
73
0.822222222
585
488
67
16
8
1
5
1579
333
"Boston Bruins"
"1984-85"
80
36
34
10
0
82
0.951388889
621
472
115
19
11
0
4
1827
334
"Buffalo Sabres"
"1984-85"
80
38
28
14
0
90
0.635416667
483
411
51
6
6
0
9
1221
335
"Calgary Flames"
"1984-85"
80
41
27
12
0
94
0.729166667
502
398
76
10
10
0
8
1400
336
"Chicago Blackhawks"
"1984-85"
80
38
35
7
0
83
0.744444444
526
425
70
14
5
1
11
1430
337
"Detroit Red Wings"
"1984-85"
80
27
41
12
0
66
0.908333333
595
461
102
19
8
2
3
1744
338
"Edmonton Oilers"
"1984-85"
80
49
20
11
0
109
0.816666667
576
475
69
15
8
3
6
1569
339
"Hartford Whalers"
"1984-85"
80
30
41
9
0
69
0.8375
573
445
98
14
6
1
9
1608
340
"Los Angeles Kings"
"1984-85"
80
34
32
14
0
82
0.735416667
528
419
83
5
8
0
13
1413
341
"Minnesota North Stars"
"1984-85"
80
25
43
12
0
62
0.904861111
618
500
80
18
12
2
6
1738
342
"Montréal Canadiens"
"1984-85"
80
41
27
12
0
94
0.761111111
513
397
98
15
2
0
1
1462
343
"New Jersey Devils"
"1984-85"
80
22
48
10
0
54
0.667361111
487
411
48
14
6
0
8
1282
344
"New York Islanders"
"1984-85"
80
40
34
6
0
86
0.791666667
584
490
76
9
5
1
3
1521
345
"New York Rangers"
"1984-85"
80
26
44
10
0
62
0.679861111
511
428
63
3
8
0
9
1306
346
"Philadelphia Flyers"
"1984-85"
80
53
20
7
0
113
0.802083333
540
428
82
14
11
1
4
1540
347
"Pittsburgh Penguins"
"1984-85"
80
24
51
5
0
53
0.778472222
529
420
75
18
7
0
9
1495
348
"Quebec Nordiques"
"1984-85"
80
41
30
9
0
91
0.855555556
588
462
99
20
1
0
6
1643
349
"St. Louis Blues"
"1984-85"
80
37
31
12
0
86
0.674305556
465
370
68
11
9
0
7
1296
350
"Toronto Maple Leafs"
"1984-85"
80
20
52
8
0
48
0.847916667
559
438
85
16
15
0
5
1629
351
"Vancouver Canucks"
"1984-85"
80
25
46
9
0
59
0.75625
515
402
85
11
10
0
7
1453
352
"Washington Capitals"
"1984-85"
80
46
25
9
0
101
0.59375
442
371
45
9
6
0
11
1141
353
"Winnipeg Jets (1979)"
"1984-85"
80
43
27
10
0
96
0.802777778
548
437
80
14
11
0
6
1542
354
"Boston Bruins"
"1985-86"
80
37
31
12
0
86
0.997916667
714
578
103
15
5
1
12
1917
355
"Buffalo Sabres"
"1985-86"
80
37
37
6
0
80
0.836805556
608
505
75
13
7
0
8
1607
356
"Calgary Flames"
"1985-86"
80
40
31
9
0
89
1.195138889
782
614
115
29
16
0
8
2295
357
"Chicago Blackhawks"
"1985-86"
80
39
33
8
0
86
0.8
594
499
69
10
6
0
10
1537
358
"Detroit Red Wings"
"1985-86"
80
17
57
6
0
40
1.244444444
774
559
162
23
18
2
10
2390
359
"Edmonton Oilers"
"1985-86"
80
56
17
7
0
119
1.004861111
658
506
98
20
17
2
15
1930
360
"Hartford Whalers"
"1985-86"
80
40
36
4
0
84
0.916666667
648
516
101
10
8
1
12
1761
361
"Los Angeles Kings"
"1985-86"
80
23
49
8
0
54
1.044444444
688
535
108
21
15
1
8
2006
362
"Minnesota North Stars"
"1985-86"
80
38
33
9
0
85
0.870138889
596
487
68
20
11
2
8
1672
363
"Montréal Canadiens"
"1985-86"
80
40
33
7
0
87
0.715277778
515
415
80
9
1
1
9
1374
364
"New Jersey Devils"
"1985-86"
80
28
49
3
0
59
0.741666667
565
484
60
7
6
0
8
1424
365
"New York Islanders"
"1985-86"
80
39
29
12
0
90
0.699305556
555
490
53
5
4
0
3
1343
366
"New York Rangers"
"1985-86"
80
36
38
6
0
78
0.779861111
599
503
76
3
5
0
12
1498
367
"Philadelphia Flyers"
"1985-86"
80
53
23
4
0
110
1.054166667
734
593
111
9
15
1
5
2025
368
"Pittsburgh Penguins"
"1985-86"
80
34
38
8
0
76
0.800694444
578
470
82
8
7
1
10
1538
369
"Quebec Nordiques"
"1985-86"
80
43
31
6
0
92
0.961805556
705
582
91
16
3
0
13
1847
370
"St. Louis Blues"
"1985-86"
80
37
34
9
0
83
0.768055556
554
451
88
6
4
0
5
1476
371
"Toronto Maple Leafs"
"1985-86"
80
25
48
7
0
57
0.893055556
629
511
92
9
12
0
5
1716
372
"Vancouver Canucks"
"1985-86"
80
23
44
13
0
59
0.943055556
639
504
95
19
10
1
10
1811
373
"Washington Capitals"
"1985-86"
80
50
23
7
0
107
0.738194444
568
490
60
6
6
0
6
1418
374
"Winnipeg Jets (1979)"
"1985-86"
80
26
47
7
0
59
0.91875
588
455
80
23
16
3
11
1764
375
"Boston Bruins"
"1986-87"
80
39
34
7
0
85
0.979166667
648
496
110
7
18
1
16
1880
376
"Buffalo Sabres"
"1986-87"
80
28
44
8
0
64
0.942361111
636
504
88
24
8
0
12
1810
377
"Calgary Flames"
"1986-87"
80
46
31
3
0
95
1.059722222
686
545
84
33
14
0
10
2036
378
"Chicago Blackhawks"
"1986-87"
80
29
37
14
0
72
0.880555556
576
454
80
24
10
0
8
1692
379
"Detroit Red Wings"
"1986-87"
80
34
36
10
0
78
1.15
726
556
119
32
14
0
5
2209
380
"Edmonton Oilers"
"1986-87"
80
50
24
6
0
106
0.895833333
614
497
71
22
10
0
14
1721
381
"Hartford Whalers"
"1986-87"
80
43
30
7
0
93
0.778472222
578
487
70
13
2
0
6
1496
382
"Los Angeles Kings"
"1986-87"
80
31
41
8
0
70
1.061111111
668
518
90
38
11
2
9
2038
383
"Minnesota North Stars"
"1986-87"
80
30
40
10
0
70
1.006944444
674
552
70
30
11
1
10
1934
384
"Montréal Canadiens"
"1986-87"
80
41
29
10
0
92
0.9375
573
427
82
30
18
0
16
1800
385
"New Jersey Devils"
"1986-87"
80
29
45
6
0
64
0.903472222
619
494
87
16
11
0
11
1735
386
"New York Islanders"
"1986-87"
80
35
33
12
0
82
0.966666667
653
519
91
20
10
0
13
1857
387
"New York Rangers"
"1986-87"
80
34
38
8
0
76
0.894444444
638
533
68
18
10
0
9
1718
388
"Philadelphia Flyers"
"1986-87"
80
46
26
8
0
100
1.084027778
703
548
110
20
18
0
7
2082
389
"Pittsburgh Penguins"
"1986-87"
80
30
38
12
0
72
0.88125
591
473
79
17
13
1
8
1693
390
"Quebec Nordiques"
"1986-87"
80
31
39
10
0
72
0.911805556
596
474
79
16
18
2
7
1751
391
"St. Louis Blues"
"1986-87"
80
32
33
15
0
79
0.817361111
545
436
78
17
11
0
3
1570
392
"Toronto Maple Leafs"
"1986-87"
80
32
42
6
0
70
0.952083333
619
463
121
20
7
0
8
1829
393
"Vancouver Canucks"
"1986-87"
80
29
43
8
0
66
0.997916667
645
503
91
25
16
0
10
1917
394
"Washington Capitals"
"1986-87"
80
38
32
10
0
86
0.895833333
606
486
78
24
8
0
10
1720
395
"Winnipeg Jets (1979)"
"1986-87"
80
40
32
8
0
88
0.8
559
469
53
22
6
3
6
1537
396
"Boston Bruins"
"1987-88"
80
44
30
6
0
94
1.272222222
838
648
139
21
19
1
10
2443
397
"Buffalo Sabres"
"1987-88"
80
37
32
11
0
85
1.185416667
828
673
113
17
17
1
7
2277
398
"Calgary Flames"
"1987-88"
80
48
23
9
0
105
1.265972222
876
717
105
30
14
0
10
2431
399
"Chicago Blackhawks"
"1987-88"
80
30
41
9
0
69
1.160416667
826
674
120
17
9
0
6
2228
400
"Detroit Red Wings"
"1987-88"
80
41
28
11
0
93
1.245138889
848
679
123
23
14
2
7
2391
401
"Edmonton Oilers"
"1987-88"
80
44
25
11
0
99
1.13125
776
626
101
24
13
1
11
2173
402
"Hartford Whalers"
"1987-88"
80
35
38
7
0
77
1.064583333
796
692
68
23
7
0
6
2044
403
"Los Angeles Kings"
"1987-88"
80
30
42
8
0
68
1.10625
753
607
100
31
6
1
8
2124
404
"Minnesota North Stars"
"1987-88"
80
19
48
13
0
51
1.20625
811
654
103
34
11
2
7
2317
405
"Montréal Canadiens"
"1987-88"
80
45
22
13
0
103
0.959027778
668
551
82
23
8
0
4
1842
406
"New Jersey Devils"
"1987-88"
80
38
36
6
0
82
1.207638889
854
719
87
29
12
1
6
2319
407
"New York Islanders"
"1987-88"
80
39
31
10
0
88
0.901388889
695
598
72
6
8
1
10
1732
408
"New York Rangers"
"1987-88"
80
36
34
10
0
82
0.925
705
600
71
15
4
0
15
1777
409
"Philadelphia Flyers"
"1987-88"
80
38
33
9
0
85
1.140972222
824
690
88
24
7
1
14
2192
410
"Pittsburgh Penguins"
"1987-88"
80
36
35
9
0
81
1.151388889
876
754
85
15
7
2
13
2211
411
"Quebec Nordiques"
"1987-88"
80
32
43
5
0
69
1.063194444
759
629
92
14
13
3
8
2042
412
"St. Louis Blues"
"1987-88"
80
34
38
8
0
76
0.999305556
706
574
93
18
9
1
11
1919
413
"Toronto Maple Leafs"
"1987-88"
80
21
49
10
0
52
0.927777778
705
598
76
13
4
0
14
1782
414
"Vancouver Canucks"
"1987-88"
80
25
46
9
0
59
1.143055556
765
614
100
31
13
1
6
2196
415
"Washington Capitals"
"1987-88"
80
38
33
9
0
85
0.875694444
697
610
64
8
4
0
11
1682
416
"Winnipeg Jets (1979)"
"1987-88"
80
33
36
11
0
77
1.188194444
789
646
80
38
19
0
6
2282
417
"Boston Bruins"
"1988-89"
80
37
29
14
0
88
1.004166667
691
562
89
22
13
0
5
1929
418
"Buffalo Sabres"
"1988-89"
80
38
35
7
0
83
1.059027778
708
568
86
30
15
0
9
2034
419
"Calgary Flames"
"1988-89"
80
54
17
9
0
117
1.278472222
851
703
78
48
17
0
5
2456
420
"Chicago Blackhawks"
"1988-89"
80
27
41
12
0
66
1.303472222
877
689
127
25
18
3
15
2503
421
"Detroit Red Wings"
"1988-89"
80
34
34
12
0
80
1.16875
795
635
117
20
15
3
5
2245
422
"Edmonton Oilers"
"1988-89"
80
38
34
8
0
84
1.005555556
695
568
79
25
13
0
10
1931
423
"Hartford Whalers"
"1988-89"
80
37
38
5
0
79
0.870138889
658
571
60
15
7
0
5
1672
424
"Los Angeles Kings"
"1988-89"
80
42
31
7
0
91
1.153472222
731
574
75
39
27
0
16
2215
425
"Minnesota North Stars"
"1988-89"
80
27
37
16
0
70
1.026388889
728
610
76
23
13
0
6
1972
426
"Montréal Canadiens"
"1988-89"
80
53
18
9
0
115
0.8
566
477
55
17
13
0
4
1537
427
"New Jersey Devils"
"1988-89"
80
27
41
12
0
66
1.298611111
874
705
102
34
20
1
12
2494
428
"New York Islanders"
"1988-89"
80
28
47
5
0
61
0.948611111
655
522
96
14
14
0
9
1822
429
"New York Rangers"
"1988-89"
80
37
35
8
0
82
0.984722222
679
551
87
16
17
1
7
1891
430
"Philadelphia Flyers"
"1988-89"
80
36
36
8
0
80
1.207638889
785
616
111
29
21
2
6
2319
431
"Pittsburgh Penguins"
"1988-89"
80
40
33
7
0
87
1.392361111
898
708
116
37
29
0
8
2674
432
"Quebec Nordiques"
"1988-89"
80
27
46
7
0
61
1.045833333
696
562
83
31
13
2
5
2009
433
"St. Louis Blues"
"1988-89"
80
33
35
12
0
78
0.872222222
597
488
67
17
18
0
7
1675
434
"Toronto Maple Leafs"
"1988-89"
80
28
46
6
0
62
0.90625
627
518
66
22
14
0
7
1740
435
"Vancouver Canucks"
"1988-89"
80
33
39
8
0
74
0.816666667
627
552
49
12
8
1
5
1569
436
"Washington Capitals"
"1988-89"
80
41
29
10
0
92
0.957638889
684
575
71
19
13
0
6
1839
437
"Winnipeg Jets (1979)"
"1988-89"
80
26
42
12
0
64
0.959722222
645
534
59
36
11
0
5
1843
438
"Boston Bruins"
"1989-90"
80
46
25
9
0
101
0.759027778
551
459
60
12
10
0
10
1458
439
"Buffalo Sabres"
"1989-90"
80
45
27
8
0
98
0.754166667
550
459
63
9
11
0
8
1449
440
"Calgary Flames"
"1989-90"
80
42
23
15
0
99
0.911805556
640
535
53
21
17
1
13
1751
441
"Chicago Blackhawks"
"1989-90"
80
41
33
6
0
88
1.263194444
820
638
110
33
21
3
15
2426
442
"Detroit Red Wings"
"1989-90"
80
28
38
14
0
70
1.114583333
709
551
102
36
15
1
4
2140
443
"Edmonton Oilers"
"1989-90"
80
38
28
14
0
90
1.065277778
725
592
76
26
19
1
11
2046
444
"Hartford Whalers"
"1989-90"
80
38
33
9
0
85
1.094444444
759
620
96
15
22
0
6
2102
445
"Los Angeles Kings"
"1989-90"
80
34
39
7
0
75
0.960416667
656
535
68
21
19
1
12
1844
446
"Minnesota North Stars"
"1989-90"
80
36
40
4
0
76
1.0625
699
549
89
34
11
2
14
2041
447
"Montréal Canadiens"
"1989-90"
80
41
28
11
0
93
0.827777778
561
451
76
19
11
0
4
1590
448
"New Jersey Devils"
"1989-90"
80
37
34
9
0
83
0.863888889
584
478
65
19
18
0
4
1659
449
"New York Islanders"
"1989-90"
80
31
38
11
0
73
0.925
648
536
75
20
11
1
5
1777
450
"New York Rangers"
"1989-90"
80
36
31
13
0
85
1.052083333
694
551
91
25
17
2
8
2021
451
"Philadelphia Flyers"
"1989-90"
80
30
39
11
0
71
1.076388889
717
572
91
21
22
2
9
2067
452
"Pittsburgh Penguins"
"1989-90"
80
32
40
8
0
72
1.109722222
715
569
82
33
24
0
7
2132
453
"Quebec Nordiques"
"1989-90"
80
12
61
7
0
31
1.095833333
719
562
102
18
27
0
10
2104
454
"St. Louis Blues"
"1989-90"
80
37
34
9
0
83
0.941666667
643
516
89
20
12
0
6
1809
455
"Toronto Maple Leafs"
"1989-90"
80
38
38
4
0
80
1.259722222
821
653
99
39
21
0
9
2419
456
"Vancouver Canucks"
"1989-90"
80
25
41
14
0
64
0.85625
626
531
56
18
10
0
11
1644
457
"Washington Capitals"
"1989-90"
80
36
38
6
0
78
1.147916667
746
586
104
32
17
1
6
2204
458
"Winnipeg Jets (1979)"
"1989-90"
80
37
32
11
0
85
0.853472222
565
457
63
21
18
1
5
1639
459
"Boston Bruins"
"1990-91"
80
44
24
12
0
100
0.881944444
651
546
68
13
9
1
14
1694
460
"Buffalo Sabres"
"1990-91"
80
31
30
19
0
81
0.902083333
651
540
69
17
11
0
14
1733
461
"Calgary Flames"
"1990-91"
80
46
26
8
0
100
1.145833333
779
636
77
32
17
1
16
2201
462
"Chicago Blackhawks"
"1990-91"
80
49
23
8
0
106
1.255555556
804
633
100
43
17
1
10
2412
463
"Detroit Red Wings"
"1990-91"
80
34
38
8
0
76
1.010416667
671
530
92
21
19
0
9
1940
464
"Edmonton Oilers"
"1990-91"
80
37
37
6
0
80
0.949305556
650
538
59
23
17
2
11
1823
465
"Hartford Whalers"
"1990-91"
80
31
38
11
0
73
1.15
782
635
95
27
17
0
8
2209
466
"Los Angeles Kings"
"1990-91"
80
46
24
10
0
102
1.160416667
762
609
86
38
16
1
12
2228
467
"Minnesota North Stars"
"1990-91"
80
27
39
14
0
68
1.022916667
682
556
68
36
12
1
9
1964
468
"Montréal Canadiens"
"1990-91"
80
39
30
11
0
89
0.741666667
503
404
61
20
9
0
9
1425
469
"New Jersey Devils"
"1990-91"
80
32
33
15
0
79
1.052777778
723
592
88
25
13
0
5
2022
470
"New York Islanders"
"1990-91"
80
25
45
10
0
60
0.897222222
613
500
75
21
13
0
4
1723
471
"New York Rangers"
"1990-91"
80
36
31
13
0
85
0.985416667
653
524
75
27
15
3
9
1893
472
"Philadelphia Flyers"
"1990-91"
80
33
37
10
0
76
1.0125
671
533
85
31
12
0
10
1945
473
"Pittsburgh Penguins"
"1990-91"
80
41
33
6
0
88
0.854166667
610
523
51
21
11
0
4
1641
474
"Quebec Nordiques"
"1990-91"
80
16
50
14
0
46
0.90625
640
516
91
12
10
0
11
1741
475
"St. Louis Blues"
"1990-91"
80
47
22
11
0
105
1.034722222
674
530
91
26
18
1
8
1987
476
"Toronto Maple Leafs"
"1990-91"
80
23
46
11
0
57
1.021527778
690
564
80
29
12
0
5
1962
477
"Vancouver Canucks"
"1990-91"
80
28
43
9
0
65
1.074305556
686
530
99
32
16
1
8
2063
478
"Washington Capitals"
"1990-91"
80
37
36
7
0
81
0.957638889
631
498
87
23
16
0
7
1839
479
"Winnipeg Jets (1979)"
"1990-91"
80
26
43
11
0
63
0.872222222
619
519
65
15
15
0
5
1675
480
"Boston Bruins"
"1991-92"
80
36
32
12
0
84
0.911805556
632
525
64
23
14
0
6
1752
481
"Buffalo Sabres"
"1991-92"
80
31
37
12
0
74
1.4125
819
610
109
60
33
0
7
2713
482
"Calgary Flames"
"1991-92"
80
31
37
12
0
74
1.376388889
848
647
115
38
35
2
11
2643
483
"Chicago Blackhawks"
"1991-92"
80
36
29
15
0
87
1.386805556
871
671
115
36
36
0
13
2663
484
"Detroit Red Wings"
"1991-92"
80
43
25
12
0
98
1.081944444
746
609
80
21
20
2
14
2078
485
"Edmonton Oilers"
"1991-92"
80
36
34
10
0
82
0.993055556
658
523
79
20
24
0
12
1907
486
"Hartford Whalers"
"1991-92"
80
26
41
13
0
65
0.933333333
649
541
61
18
19
1
9
1793
487
"Los Angeles Kings"
"1991-92"
80
35
31
14
0
84
1.125
748
607
87
27
21
1
5
2161
488
"Minnesota North Stars"
"1991-92"
80
32
42
6
0
70
1.129166667
709
557
77
42
21
2
10
2169
489
"Montréal Canadiens"
"1991-92"
80
41
28
11
0
93
0.809722222
553
457
54
20
15
1
6
1556
490
"New Jersey Devils"
"1991-92"
80
38
31
11
0
87
0.838888889
618
526
67
12
8
1
4
1611
491
"New York Islanders"
"1991-92"
80
34
35
11
0
79
0.891666667
606
488
87
14
14
2
1
1713
492
"New York Rangers"
"1991-92"
80
50
25
5
0
105
0.939583333
640
516
83
19
14
1
7
1805
493
"Philadelphia Flyers"
"1991-92"
80
32
37
11
0
75
0.956944444
661
548
70
24
13
1
5
1838
494
"Pittsburgh Penguins"
"1991-92"
80
39
32
9
0
87
0.993055556
663
561
39
37
17
3
6
1907
495
"Quebec Nordiques"
"1991-92"
80
20
48
12
0
52
1.064583333
706
564
82
26
20
1
13
2044
496
"San Jose Sharks"
"1991-92"
80
17
58
5
0
39
0.986111111
681
556
86
19
15
0
5
1894
497
"St. Louis Blues"
"1991-92"
80
36
33
11
0
83
1.0625
676
525
95
30
20
0
6
2041
498
"Toronto Maple Leafs"
"1991-92"
80
30
43
7
0
67
0.902777778
646
540
68
16
10
3
9
1734
499
"Vancouver Canucks"
"1991-92"
80
42
26
12
0
96
1.080555556
684
526
99
33
16
2
8
2075
500
"Washington Capitals"
"1991-92"
80
45
27
8
0
98
0.925
637
521
69
22
13
0
12
1777
501
"Winnipeg Jets (1979)"
"1991-92"
80
33
32
15
0
81
0.993055556
699
569
91
17
12
0
10
1907
502
"Boston Bruins"
"1992-93"
84
51
26
7
0
109
0.769444444
593
513
48
14
13
0
5
1552
503
"Buffalo Sabres"
"1992-93"
84
38
36
10
0
86
0.928472222
689
571
77
17
16
0
8
1873
504
"Calgary Flames"
"1992-93"
84
43
30
11
0
97
0.967361111
729
630
51
28
14
0
6
1951
505
"Chicago Blackhawks"
"1992-93"
84
47
25
12
0
106
1.1875
808
658
84
40
24
0
2
2394
506
"Detroit Red Wings"
"1992-93"
84
47
28
9
0
103
0.908333333
658
546
62
18
22
1
9
1832
507
"Edmonton Oilers"
"1992-93"
84
26
50
8
0
60
1.004861111
740
623
67
27
14
2
7
2027
508
"Hartford Whalers"
"1992-93"
84
26
52
6
0
58
1.167361111
826
673
86
32
23
0
12
2354
509
"Los Angeles Kings"
"1992-93"
84
39
35
10
0
88
1.114583333
824
683
87
23
17
1
13
2247
510
"Minnesota North Stars"
"1992-93"
84
36
38
10
0
82
0.934722222
695
598
45
25
20
0
7
1885
511
"Montréal Canadiens"
"1992-93"
84
48
30
6
0
102
0.886805556
684
594
54
17
14
1
4
1788
512
"New Jersey Devils"
"1992-93"
84
40
37
7
0
87
0.9
681
585
51
26
11
0
8
1815
513
"New York Islanders"
"1992-93"
84
40
37
7
0
87
0.84375
617
524
53
21
16
1
2
1701
514
"New York Rangers"
"1992-93"
84
34
39
11
0
79
0.821527778
642
565
41
22
7
2
5
1657
515
"Ottawa Senators"
"1992-93"
84
10
70
4
0
24
0.850694444
659
567
48
18
12
1
13
1716
516
"Philadelphia Flyers"
"1992-93"
84
36
37
11
0
83
0.935416667
681
572
59
30
12
1
7
1887
517
"Pittsburgh Penguins"
"1992-93"
84
56
21
7
0
119
0.880555556
658
573
34
26
16
2
7
1776
518
"Quebec Nordiques"
"1992-93"
84
47
27
10
0
104
0.915277778
692
604
38
27
15
1
7
1846
519
"San Jose Sharks"
"1992-93"
84
11
71
2
0
24
1.058333333
739
597
88
23
26
0
5
2134
520
"St. Louis Blues"
"1992-93"
84
37
36
11
0
85
0.936805556
680
567
59
24
19
0
11
1889
521
"Tampa Bay Lightning"
"1992-93"
84
23
54
7
0
53
0.805555556
584
494
49
29
9
0
3
1625
522
"Toronto Maple Leafs"
"1992-93"
84
44
29
11
0
99
0.9
673
571
61
23
12
0
6
1815
523
"Vancouver Canucks"
"1992-93"
84
46
29
9
0
101
1.153472222
782
626
84
33
30
0
9
2326
524
"Washington Capitals"
"1992-93"
84
43
34
7
0
93
0.847222222
668
588
43
22
8
0
7
1709
525
"Winnipeg Jets (1979)"
"1992-93"
84
40
37
7
0
87
0.918055556
689
582
67
20
14
0
6
1851
526
"Anaheim Ducks"
"1993-94"
84
33
46
5
0
71
0.747222222
585
490
67
11
5
0
12
1507
527
"Boston Bruins"
"1993-94"
84
42
29
13
0
97
0.714583333
560
478
56
9
10
0
7
1442
528
"Buffalo Sabres"
"1993-94"
84
43
32
9
0
95
0.872916667
639
531
64
17
19
0
8
1760
529
"Calgary Flames"
"1993-94"
84
42
29
13
0
97
0.915972222
695
589
67
19
12
0
8
1847
530
"Chicago Blackhawks"
"1993-94"
84
39
36
9
0
87
1.053472222
762
611
103
15
20
1
12
2125
531
"Dallas Stars"
"1993-94"
84
42
29
13
0
97
0.951388889
713
593
75
23
10
0
12
1919
532
"Detroit Red Wings"
"1993-94"
84
46
30
8
0
100
0.879861111
640
516
85
13
16
1
9
1775
533
"Edmonton Oilers"
"1993-94"
84
25
45
14
0
64
0.921527778
660
531
90
13
19
1
6
1858
534
"Florida Panthers"
"1993-94"
84
33
34
17
0
83
0.803472222
598
508
56
22
8
1
3
1620
535
"Hartford Whalers"
"1993-94"
84
27
48
9
0
63
0.897222222
673
554
81
12
13
2
11
1809
536
"Los Angeles Kings"
"1993-94"
84
27
45
12
0
66
1
741
613
87
21
12
1
7
2017
537
"Montréal Canadiens"
"1993-94"
84
41
29
14
0
96
0.755555556
608
534
48
10
10
0
6
1524
538
"New Jersey Devils"
"1993-94"
84
47
25
12
0
106
0.859722222
627
511
78
13
17
0
8
1734
539
"New York Islanders"
"1993-94"
84
36
36
12
0
84
0.886111111
658
555
65
22
12
0
4
1787
540
"New York Rangers"
"1993-94"
84
52
24
8
0
112
0.836805556
657
563
60
12
11
1
10
1688
541
"Ottawa Senators"
"1993-94"
84
14
61
9
0
37
0.847916667
625
503
86
13
12
0
11
1710
542
"Philadelphia Flyers"
"1993-94"
84
35
39
10
0
80
0.841666667
643
544
59
7
21
0
12
1697
543
"Pittsburgh Penguins"
"1993-94"
84
44
27
13
0
101
0.804861111
616
531
42
19
14
0
10
1624
544
"Quebec Nordiques"
"1993-94"
84
34
42
8
0
76
0.805555556
654
573
53
14
5
0
9
1625
545
"San Jose Sharks"
"1993-94"
84
33
35
16
0
82
0.665972222
521
435
57
6
10
0
13
1343
546
"St. Louis Blues"
"1993-94"
84
40
33
11
0
91
0.822916667
610
506
63
16
15
0
10
1659
547
"Tampa Bay Lightning"
"1993-94"
84
30
43
11
0
71
0.782638889
577
479
67
16
12
0
3
1579
548
"Toronto Maple Leafs"
"1993-94"
84
43
29
12
0
98
0.930555556
695
590
65
25
10
1
4
1877
549
"Vancouver Canucks"
"1993-94"
84
41
40
3
0
85
0.953472222
710
597
69
15
21
0
8
1923
550
"Washington Capitals"
"1993-94"
84
39
35
10
0
88
0.995138889
687
547
79
30
19
0
12
2007
551
"Winnipeg Jets (1979)"
"1993-94"
84
24
51
9
0
57
1.0625
741
598
91
32
16
0
4
2143
552
"Anaheim Ducks"
"1994-95"
48
16
27
5
0
37
0.636805556
280
229
34
4
5
0
8
734
553
"Boston Bruins"
"1994-95"
48
27
18
3
0
57
0.688194444
287
231
41
4
8
0
3
793
554
"Buffalo Sabres"
"1994-95"
48
22
19
7
0
51
0.886805556
352
282
46
13
9
0
2
1022
555
"Calgary Flames"
"1994-95"
48
24
17
7
0
55
1.084027778
428
338
51
17
13
0
9
1249
556
"Chicago Blackhawks"
"1994-95"
48
24
19
5
0
53
0.974305556
378
289
63
9
13
0
4
1123
557
"Dallas Stars"
"1994-95"
48
17
23
8
0
42
0.969444444
370
280
61
13
11
0
5
1117
558
"Detroit Red Wings"
"1994-95"
48
33
11
4
0
70
0.808333333
342
286
32
12
7
0
5
932
559
"Edmonton Oilers"
"1994-95"
48
17
27
4
0
38
1.026388889
397
313
47
14
17
0
6
1183
560
"Florida Panthers"
"1994-95"
48
20
22
6
0
46
0.668055556
290
243
32
7
4
0
4
770
561
"Hartford Whalers"
"1994-95"
48
19
24
5
0
43
0.79375
325
263
45
9
6
1
1
915
562
"Los Angeles Kings"
"1994-95"
48
16
23
9
0
41
0.848611111
342
273
38
13
8
1
9
978
563
"Montréal Canadiens"
"1994-95"
48
18
23
7
0
43
0.729166667
300
240
40
9
6
0
5
840
564
"New Jersey Devils"
"1994-95"
48
22
18
8
0
52
0.682638889
263
195
47
8
6
0
7
787
565
"New York Islanders"
"1994-95"
48
15
28
5
0
35
0.781944444
329
266
49
6
6
0
2
901
566
"New York Rangers"
"1994-95"
48
22
23
3
0
47
0.677777778
308
270
25
9
2
0
2
781
567
"Ottawa Senators"
"1994-95"
48
9
34
5
0
23
0.65
299
257
31
2
5
0
4
749
568
"Philadelphia Flyers"
"1994-95"
48
28
16
4
0
60
0.643055556
291
249
31
5
3
0
3
741
569
"Pittsburgh Penguins"
"1994-95"
48
29
16
3
0
61
0.898611111
375
308
42
12
8
0
5
1036
570
"Quebec Nordiques"
"1994-95"
48
30
13
5
0
65
0.668055556
302
257
36
3
4
0
2
770
571
"San Jose Sharks"
"1994-95"
48
19
25
4
0
42
0.729166667
291
225
40
3
13
1
9
840
572
"St. Louis Blues"
"1994-95"
48
28
15
5
0
61
0.934722222
376
293
55
10
10
0
8
1077
573
"Tampa Bay Lightning"
"1994-95"
48
17
28
3
0
37
0.902083333
343
260
54
10
13
1
5
1040
574
"Toronto Maple Leafs"
"1994-95"
48
21
19
8
0
50
0.645833333
290
246
28
6
4
0
6
744
575
"Vancouver Canucks"
"1994-95"
48
18
18
12
0
48
0.948611111
390
321
43
10
12
1
3
1093
576
"Washington Capitals"
"1994-95"
48
22
18
8
0
52
0.992361111
391
308
48
11
15
1
8
1144
577
"Winnipeg Jets (1979)"
"1994-95"
48
16
25
7
0
39
0.990277778
383
296
53
11
15
0
8
1141
578
"Anaheim Ducks"
"1995-96"
82
35
39
8
0
78
0.867361111
627
515
73
17
11
0
11
1707
579
"Boston Bruins"
"1995-96"
82
40
31
11
0
91
0.527777778
442
399
31
1
6
0
5
1039
580
"Buffalo Sabres"
"1995-96"
82
33
42
7
0
73
1.115277778
753
592
109
27
18
0
7
2195
581
"Calgary Flames"
"1995-96"
82
34
37
11
0
79
0.774305556
579
483
62
14
8
0
12
1524
582
"Chicago Blackhawks"
"1995-96"
82
40
28
14
0
94
0.954861111
674
557
66
26
15
0
10
1880
583
"Colorado Avalanche"
"1995-96"
82
47
25
10
0
104
0.779861111
595
509
52
10
12
1
11
1536
584
"Dallas Stars"
"1995-96"
82
26
42
14
0
66
0.838888889
608
509
62
20
11
0
6
1652
585
"Detroit Red Wings"
"1995-96"
82
62
13
7
0
131
0.7875
582
491
55
12
14
1
9
1551
586
"Edmonton Oilers"
"1995-96"
82
30
44
8
0
68
0.868055556
624
523
61
17
16
1
6
1709
587
"Florida Panthers"
"1995-96"
82
41
31
10
0
92
0.759027778
568
477
62
14
7
0
8
1494
588
"Hartford Whalers"
"1995-96"
82
34
39
9
0
77
0.936805556
644
517
80
17
20
1
9
1844
589
"Los Angeles Kings"
"1995-96"
82
24
40
18
0
66
0.741666667
544
453
58
13
11
0
9
1460
590
"Montréal Canadiens"
"1995-96"
82
40
32
10
0
90
0.938194444
603
448
101
13
24
4
13
1847
591
"New Jersey Devils"
"1995-96"
82
37
33
12
0
86
0.754861111
516
406
84
14
10
0
2
1486
592
"New York Islanders"
"1995-96"
82
22
50
10
0
54
0.847916667
613
507
71
9
19
0
7
1669
593
"New York Rangers"
"1995-96"
82
41
27
14
0
96
0.938888889
718
621
61
15
13
0
8
1849
594
"Ottawa Senators"
"1995-96"
82
18
59
5
0
41
0.788888889
583
487
65
12
11
0
8
1553
595
"Philadelphia Flyers"
"1995-96"
82
45
24
13
0
103
0.906944444
671
564
67
14
16
0
10
1785
596
"Pittsburgh Penguins"
"1995-96"
82
49
29
4
0
102
0.824305556
642
558
59
13
5
1
6
1623
597
"San Jose Sharks"
"1995-96"
82
20
55
7
0
47
0.751388889
543
445
62
11
14
1
10
1480
598
"St. Louis Blues"
"1995-96"
82
32
34
16
0
80
0.925694444
694
582
73
19
7
0
13
1823
599
"Tampa Bay Lightning"
"1995-96"
82
38
32
12
0
88
0.827083333
633
556
42
20
7
1
7
1628
600
"Toronto Maple Leafs"
"1995-96"
82
34
36
12
0
80
0.884722222
639
529
70
19
12
0
9
1742
601
"Vancouver Canucks"
"1995-96"
82
32
35
15
0
79
0.785416667
585
498
52
14
12
0
9
1546
602
"Washington Capitals"
"1995-96"
82
39
32
11
0
89
0.788888889
614
535
51
13
7
1
7
1553
603
"Winnipeg Jets (1979)"
"1995-96"
82
36
40
6
0
78
0.823611111
613
519
58
17
10
0
9
1622
604
"Anaheim Ducks"
"1996-97"
82
36
33
13
0
85
0.86875
558
421
84
28
13
1
11
1710
605
"Boston Bruins"
"1996-97"
82
26
47
9
0
61
0.695138889
482
372
93
9
6
0
2
1369
606
"Buffalo Sabres"
"1996-97"
82
40
30
12
0
92
0.934722222
624
487
92
30
8
1
6
1840
607
"Calgary Flames"
"1996-97"
82
32
41
9
0
73
0.733333333
524
421
74
17
3
1
8
1444
608
"Chicago Blackhawks"
"1996-97"
82
34
35
13
0
81
0.895833333
605
483
75
27
11
2
7
1763
609
"Colorado Avalanche"
"1996-97"
82
49
24
9
0
107
0.690972222
520
431
61
8
8
0
12
1361
610
"Dallas Stars"
"1996-97"
82
48
26
8
0
104
0.672916667
499
416
61
13
4
0
5
1325
611
"Detroit Red Wings"
"1996-97"
82
38
26
18
0
94
0.803472222
564
465
60
23
10
0
6
1582
612
"Edmonton Oilers"
"1996-97"
82
36
37
9
0
81
0.694444444
507
426
46
15
10
1
9
1368
613
"Florida Panthers"
"1996-97"
82
35
28
19
0
89
0.827083333
588
471
82
21
4
0
10
1628
614
"Hartford Whalers"
"1996-97"
82
32
39
11
0
75
0.76875
545
435
77
18
6
0
9
1513
615
"Los Angeles Kings"
"1996-97"
82
28
43
11
0
67
0.831944444
554
434
82
22
10
2
4
1638
616
"Montréal Canadiens"
"1996-97"
82
31
36
15
0
77
0.745833333
534
428
79
11
8
0
8
1469
617
"New Jersey Devils"
"1996-97"
82
45
23
14
0
104
0.576388889
412
329
69
8
4
0
2
1135
618
"New York Islanders"
"1996-97"
82
29
41
12
0
70
0.833333333
558
427
92
23
6
1
9
1640
619
"New York Rangers"
"1996-97"
82
38
34
10
0
86
0.752083333
555
458
71
14
5
0
7
1481
620
"Ottawa Senators"
"1996-97"
82
31
36
15
0
77
0.552083333
416
345
55
5
6
0
5
1087
621
"Philadelphia Flyers"
"1996-97"
82
45
24
13
0
103
0.863194444
568
442
85
28
9
0
4
1699
622
"Phoenix Coyotes"
"1996-97"
82
38
37
7
0
83
0.803472222
549
438
70
28
5
0
8
1582
623
"Pittsburgh Penguins"
"1996-97"
82
38
36
8
0
84
0.761111111
534
436
62
21
9
0
6
1498
624
"San Jose Sharks"
"1996-97"
82
27
47
8
0
62
1.059027778
668
519
85
32
25
4
3
2085
625
"St. Louis Blues"
"1996-97"
82
36
35
11
0
83
0.678472222
495
405
56
17
4
1
12
1336
626
"Tampa Bay Lightning"
"1996-97"
82
32
40
10
0
74
0.85625
601
500
58
31
5
2
5
1686
627
"Toronto Maple Leafs"
"1996-97"
82
30
44
8
0
68
0.675694444
485
396
61
15
5
2
6
1331
628
"Vancouver Canucks"
"1996-97"
82
35
40
7
0
77
0.815972222
529
406
71
31
10
0
11
1607
629
"Washington Capitals"
"1996-97"
82
33
40
9
0
75
0.838888889
598
493
64
22
7
2
10
1652
630
"Anaheim Ducks"
"1997-98"
82
26
43
13
0
65
0.936111111
645
524
75
26
15
0
5
1843
631
"Boston Bruins"
"1997-98"
82
39
30
13
0
91
0.567361111
416
344
49
11
5
1
6
1117
632
"Buffalo Sabres"
"1997-98"
82
36
29
17
0
89
0.897916667
620
506
64
29
12
1
8
1768
633
"Calgary Flames"
"1997-98"
82
26
41
15
0
67
0.944444444
652
527
81
30
9
0
5
1859
634
"Carolina Hurricanes"
"1997-98"
82
33
41
8
0
74
0.738888889
563
479
59
13
5
1
6
1455
635
"Chicago Blackhawks"
"1997-98"
82
30
39
13
0
73
0.785416667
570
471
68
18
7
0
6
1546
636
"Colorado Avalanche"
"1997-98"
82
39
26
17
0
95
0.878472222
630
509
81
24
3
1
12
1729
637
"Dallas Stars"
"1997-98"
82
49
22
11
0
109
0.660416667
528
461
47
10
3
0
7
1301
638
"Detroit Red Wings"
"1997-98"
82
44
23
15
0
103
0.683333333
527
462
36
15
8
0
6
1346
639
"Edmonton Oilers"
"1997-98"
82
35
37
10
0
80
0.858333333
617
514
66
24
6
2
5
1690
640
"Florida Panthers"
"1997-98"
82
24
43
15
0
63
0.851388889
606
492
74
24
6
0
10
1676
641
"Los Angeles Kings"
"1997-98"
82
38
33
11
0
87
0.895833333
645
522
85
18
9
0
11
1763
642
"Montréal Canadiens"
"1997-98"
82
37
32
13
0
87
0.785416667
575
478
63
17
7
2
8
1547
643
"New Jersey Devils"
"1997-98"
82
48
23
11
0
107
0.755555556
525
410
90
14
6
1
4
1488
644
"New York Islanders"
"1997-98"
82
30
41
11
0
71
0.836111111
574
457
80
19
13
0
5
1646
645
"New York Rangers"
"1997-98"
82
25
39
18
0
68
0.786111111
552
448
68
20
10
0
6
1548
646
"Ottawa Senators"
"1997-98"
82
34
33
15
0
83
0.554166667
443
381
47
7
1
0
7
1091
647
"Philadelphia Flyers"
"1997-98"
82
42
29
11
0
95
0.897222222
596
469
74
30
13
1
9
1766
648
"Phoenix Coyotes"
"1997-98"
82
35
35
12
0
82
0.813888889
617
521
64
13
7
2
10
1602
649
"Pittsburgh Penguins"
"1997-98"
82
40
24
18
0
98
0.622222222
477
415
37
12
7
1
5
1225
650
"San Jose Sharks"
"1997-98"
82
34
38
10
0
78
0.719444444
551
471
49
16
4
1
10
1417
651
"St. Louis Blues"
"1997-98"
82
45
29
8
0
98
0.718055556
531
447
58
15
7
0
4
1414
652
"Tampa Bay Lightning"
"1997-98"
82
17
55
10
0
44
0.925694444
620
488
85
30
11
0
6
1823
653
"Toronto Maple Leafs"
"1997-98"
82
30
43
9
0
69
0.752083333
553
460
69
15
6
0
3
1481
654
"Vancouver Canucks"
"1997-98"
82
25
43
14
0
64
1.1
681
504
108
37
22
1
9
2166
655
"Washington Capitals"
"1997-98"
82
40
30
12
0
92
0.608333333
506
463
30
6
4
2
1
1198
656
"Anaheim Ducks"
"1998-99"
82
35
34
13
0
83
0.672222222
533
467
43
14
2
0
7
1323
657
"Boston Bruins"
"1998-99"
82
39
30
13
0
91
0.6
430
358
46
8
15
0
3
1182
658
"Buffalo Sabres"
"1998-99"
82
37
28
17
0
91
0.793055556
565
470
53
26
7
1
8
1561
659
"Calgary Flames"
"1998-99"
82
30
40
12
0
72
0.705555556
552
478
55
11
4
0
4
1389
660
"Carolina Hurricanes"
"1998-99"
82
34
30
18
0
86
0.588194444
464
409
34
9
7
0
5
1158
661
"Chicago Blackhawks"
"1998-99"
82
29
41
12
0
70
0.918055556
632
502
93
28
5
0
4
1807
662
"Colorado Avalanche"
"1998-99"
82
44
28
10
0
98
0.822222222
590
480
77
22
4
0
7
1619
663
"Dallas Stars"
"1998-99"
82
51
19
12
0
114
0.5625
452
400
36
9
3
0
4
1108
664
"Detroit Red Wings"
"1998-99"
82
43
32
7
0
93
0.610416667
484
431
30
10
7
1
5
1202
665
"Edmonton Oilers"
"1998-99"
82
33
37
12
0
78
0.697222222
535
458
53
14
4
0
6
1373
666
"Florida Panthers"
"1998-99"
82
30
34
18
0
78
0.772916667
563
457
76
13
7
1
9
1522
667
"Los Angeles Kings"
"1998-99"
82
32
45
5
0
69
0.702083333
496
396
71
13
7
2
7
1383
668
"Montréal Canadiens"
"1998-99"
82
32
39
11
0
75
0.659722222
475
395
47
19
6
1
7
1299
669
"Nashville Predators"
"1998-99"
82
28
47
7
0
63
0.721527778
524
427
70
15
4
1
7
1420
670
"New Jersey Devils"
"1998-99"
82
47
24
11
0
105
0.688194444
496
403
65
17
4
0
7
1355
671
"New York Islanders"
"1998-99"
82
24
48
10
0
58
0.563888889
458
407
25
11
4
0
11
1111
672
"New York Rangers"
"1998-99"
82
33
38
11
0
77
0.552083333
458
409
33
7
2
0
7
1087
673
"Ottawa Senators"
"1998-99"
82
44
23
15
0
103
0.452777778
394
365
16
5
2
0
6
892
674
"Philadelphia Flyers"
"1998-99"
82
37
26
19
0
93
0.545833333
456
404
41
3
2
0
6
1075
675
"Phoenix Coyotes"
"1998-99"
82
39
31
12
0
90
0.717361111
503
410
58
19
9
1
6
1412
676
"Pittsburgh Penguins"
"1998-99"
82
38
30
14
0
90
0.495833333
399
355
25
7
6
0
6
977
677
"San Jose Sharks"
"1998-99"
82
31
33
18
0
80
0.722916667
556
484
45
14
8
0
5
1423
678
"St. Louis Blues"
"1998-99"
82
37
32
13
0
87
0.664583333
515
446
50
10
5
1
3
1308
679
"Tampa Bay Lightning"
"1998-99"
82
19
54
9
0
47
0.668055556
512
443
44
13
6
1
5
1316
680
"Toronto Maple Leafs"
"1998-99"
82
45
30
7
0
97
0.55625
437
372
47
5
5
0
8
1095
681
"Vancouver Canucks"
"1998-99"
82
23
47
12
0
58
0.895833333
653
539
78
20
8
0
8
1764
682
"Washington Capitals"
"1998-99"
82
31
45
6
0
68
0.701388889
509
430
49
17
9
1
3
1381
683
"Anaheim Ducks"
"1999-00"
82
34
33
12
3
83
0.470138889
379
334
32
4
5
0
4
926
684
"Atlanta Thrashers"
"1999-00"
82
14
57
7
4
39
0.722222222
557
468
68
9
4
0
8
1422
685
"Boston Bruins"
"1999-00"
82
24
33
19
6
73
0.438888889
367
327
33
2
1
1
3
865
686
"Buffalo Sabres"
"1999-00"
82
35
32
11
4
85
0.595833333
484
434
31
10
4
0
5
1173
687
"Calgary Flames"
"1999-00"
82
31
36
10
5
77
0.64375
517
447
59
7
0
0
4
1267
688
"Carolina Hurricanes"
"1999-00"
82
37
35
10
0
84
0.405555556
348
320
21
3
2
0
2
799
689
"Chicago Blackhawks"
"1999-00"
82
33
37
10
2
78
0.733333333
532
427
76
13
5
1
10
1444
690
"Colorado Avalanche"
"1999-00"
82
42
28
11
1
96
0.568055556
449
380
52
6
2
0
9
1118
691
"Dallas Stars"
"1999-00"
82
43
23
10
6
102
0.522222222
422
371
35
9
1
0
6
1029
692
"Detroit Red Wings"
"1999-00"
82
48
22
10
2
108
0.514583333
425
382
20
11
1
1
10
1014
693
"Edmonton Oilers"
"1999-00"
82
32
26
16
8
88
0.682638889
527
454
46
12
7
0
8
1344
694
"Florida Panthers"
"1999-00"
82
43
27
6
6
98
0.675
490
398
63
10
9
1
9
1329
695
"Los Angeles Kings"
"1999-00"
82
39
27
12
4
94
0.666666667
519
447
57
11
2
0
2
1313
696
"Montréal Canadiens"
"1999-00"
82
35
34
9
4
83
0.541666667
426
369
37
10
3
0
7
1067
697
"Nashville Predators"
"1999-00"
82
28
40
7
7
70
0.480555556
390
341
34
8
0
0
7
946
698
"New Jersey Devils"
"1999-00"
82
45
24
8
5
103
0.666666667
475
388
49
15
9
3
11
1313
699
"New York Islanders"
"1999-00"
82
24
48
9
1
58
0.698611111
559
494
46
8
7
0
4
1376
700
"New York Rangers"
"1999-00"
82
29
38
12
3
73
0.465277778
393
361
22
6
2
0
2
916
701
"Ottawa Senators"
"1999-00"
82
41
28
11
2
95
0.43125
369
333
24
2
3
0
7
850
702
"Philadelphia Flyers"
"1999-00"
82
45
22
12
3
105
0.626388889
474
400
55
10
5
0
4
1233
703
"Phoenix Coyotes"
"1999-00"
82
39
31
8
4
90
0.477083333
395
349
34
2
3
1
6
940
704
"Pittsburgh Penguins"
"1999-00"
82
37
31
8
6
88
0.620138889
461
390
41
13
9
0
8
1221
705
"San Jose Sharks"
"1999-00"
82
35
30
10
7
87
0.65625
514
453
40
7
10
1
3
1292
706
"St. Louis Blues"
"1999-00"
82
51
19
11
1
114
0.578472222
480
426
33
5
5
0
11
1139
707
"Tampa Bay Lightning"
"1999-00"
82
19
47
9
7
54
0.880555556
623
509
69
22
13
0
10
1733
708
"Toronto Maple Leafs"
"1999-00"
82
45
27
7
3
100
0.560416667
443
383
43
8
3
0
6
1103
709
"Vancouver Canucks"
"1999-00"
82
30
29
15
8
83
0.531944444
434
375
41
3
4
0
11
1047
710
"Washington Capitals"
"1999-00"
82
44
24
12
2
102
0.504861111
438
400
26
4
1
0
7
994
711
"Anaheim Ducks"
"2000-01"
82
25
41
11
5
66
0.577083333
491
447
30
4
4
0
6
1136
712
"Atlanta Thrashers"
"2000-01"
82
23
45
12
2
60
0.761805556
571
477
74
11
3
3
3
1500
713
"Boston Bruins"
"2000-01"
82
36
30
8
8
88
0.672916667
530
451
59
9
1
1
9
1325
714
"Buffalo Sabres"
"2000-01"
82
46
30
5
1
98
0.634027778
470
403
39
17
7
0
4
1249
715
"Calgary Flames"
"2000-01"
82
27
36
15
4
73
0.698611111
541
456
66
5
5
2
7
1376
716
"Carolina Hurricanes"
"2000-01"
82
38
32
9
3
88
0.55
459
414
31
6
3
0
5
1083
717
"Chicago Blackhawks"
"2000-01"
82
29
40
8
5
71
0.508333333
416
356
43
1
4
0
12
1001
718
"Colorado Avalanche"
"2000-01"
82
52
16
10
4
118
0.577777778
452
386
46
10
2
0
8
1138
719
"Columbus Blue Jackets"
"2000-01"
82
28
39
9
6
71
0.626388889
497
427
48
9
3
0
10
1234
720
"Dallas Stars"
"2000-01"
82
48
24
8
2
106
0.528472222
446
398
39
2
2
0
5
1041
721
"Detroit Red Wings"
"2000-01"
82
49
20
9
4
111
0.549305556
474
431
26
5
2
0
10
1082
722
"Edmonton Oilers"
"2000-01"
82
39
28
12
3
93
0.653472222
523
456
51
6
3
2
5
1287
723
"Florida Panthers"
"2000-01"
82
22
38
13
9
66
0.766666667
582
492
67
8
9
1
5
1509
724
"Los Angeles Kings"
"2000-01"
82
38
28
13
3
92
0.607638889
489
423
46
7
3
0
10
1196
725
"Minnesota Wild"
"2000-01"
82
25
39
13
5
68
0.609722222
479
402
54
7
3
0
13
1200
726
"Montréal Canadiens"
"2000-01"
82
28
40
8
6
70
0.518055556
435
381
42
2
1
0
9
1020
727
"Nashville Predators"
"2000-01"
82
34
36
9
3
80
0.479166667
414
378
28
2
1
1
4
944
728
"New Jersey Devils"
"2000-01"
82
48
19
12
3
111
0.627083333
466
386
53
7
10
1
9
1235
729
"New York Islanders"
"2000-01"
82
21
51
7
3
52
0.679861111
576
525
33
5
5
1
7
1339
730
"New York Rangers"
"2000-01"
82
33
43
5
1
72
0.772916667
563
467
60
16
11
0
9
1522
731
"Ottawa Senators"
"2000-01"
82
48
21
9
4
109
0.539583333
456
411
34
4
2
0
5
1062
732
"Philadelphia Flyers"
"2000-01"
82
43
25
11
3
100
0.600694444
464
385
69
5
1
0
4
1183
733
"Phoenix Coyotes"
"2000-01"
82
35
27
17
3
90
0.679166667
545
490
29
16
2
2
6
1337
734
"Pittsburgh Penguins"
"2000-01"
82
42
28
9
3
96
0.804861111
598
499
71
11
10
1
6
1585
735
"San Jose Sharks"
"2000-01"
82
40
27
12
3
95
0.693055556
571
512
42
4
5
3
5
1364
736
"St. Louis Blues"
"2000-01"
82
43
22
12
5
103
0.683333333
534
453
63
7
4
0
7
1345
737
"Tampa Bay Lightning"
"2000-01"
82
24
47
6
5
59
0.713194444
561
487
46
13
4
1
10
1404
738
"Toronto Maple Leafs"
"2000-01"
82
37
29
11
5
90
0.726388889
540
462
50
22
3
0
3
1430
739
"Vancouver Canucks"
"2000-01"
82
36
28
11
7
90
0.565277778
486
433
39
3
0
0
11
1113
740
"Washington Capitals"
"2000-01"
82
41
27
10
4
96
0.579166667
490
448
27
5
4
1
5
1141
741
"Anaheim Ducks"
"2001-02"
82
29
42
8
3
69
0.636805556
474
389
64
8
4
2
7
1254
742
"Atlanta Thrashers"
"2001-02"
82
19
47
11
5
54
0.654861111
500
409
70
4
6
0
11
1290
743
"Boston Bruins"
"2001-02"
82
43
24
6
9
101
0.738194444
509
396
84
11
10
2
6
1454
744
"Buffalo Sabres"
"2001-02"
82
35
35
11
1
82
0.618055556
446
368
47
11
11
1
8
1217
745
"Calgary Flames"
"2001-02"
82
32
35
12
3
79
0.805555556
581
477
72
14
11
1
6
1586
746
"Carolina Hurricanes"
"2001-02"
82
35
26
16
5
91
0.51875
436
390
34
3
3
0
6
1022
747
"Chicago Blackhawks"
"2001-02"
82
41
27
13
1
96
0.626388889
455
372
60
11
7
0
5
1234
748
"Colorado Avalanche"
"2001-02"
82
45
28
8
1
99
0.511111111
416
366
37
5
3
0
5
1007
749
"Columbus Blue Jackets"
"2001-02"
82
22
47
8
5
57
0.608333333
455
372
64
10
2
0
7
1198
750
"Dallas Stars"
"2001-02"
82
36
28
13
5
90
0.486805556
423
381
35
1
0
0
6
959
751
"Detroit Red Wings"
"2001-02"
82
51
17
10
4
116
0.534722222
444
404
23
8
4
0
5
1053
752
"Edmonton Oilers"
"2001-02"
82
38
28
12
4
92
0.64375
495
418
63
8
3
0
3
1267
753
"Florida Panthers"
"2001-02"
82
22
44
10
6
60
1.013194444
645
469
120
23
18
2
13
1994
754
"Los Angeles Kings"
"2001-02"
82
40
27
11
4
95
0.684722222
515
426
66
7
8
0
8
1348
755
"Minnesota Wild"
"2001-02"
82
26
35
12
9
73
0.613888889
487
419
49
5
5
1
8
1209
756
"Montréal Canadiens"
"2001-02"
82
36
31
12
3
87
0.494444444
382
320
38
7
4
1
12
974
757
"Nashville Predators"
"2001-02"
82
28
41
13
0
69
0.54375
456
403
37
3
3
0
10
1071
758
"New Jersey Devils"
"2001-02"
82
41
28
9
4
95
0.513194444
381
311
48
6
6
1
9
1010
759
"New York Islanders"
"2001-02"
82
42
28
8
4
96
0.6375
507
443
43
10
4
0
7
1255
760
"New York Rangers"
"2001-02"
82
36
38
4
4
80
0.890277778
592
469
75
25
15
3
5
1753
761
"Ottawa Senators"
"2001-02"
82
39
27
9
7
94
0.684027778
479
383
63
17
8
0
8
1347
762
"Philadelphia Flyers"
"2001-02"
82
42
27
10
3
97
0.630555556
439
343
68
12
8
0
8
1242
763
"Phoenix Coyotes"
"2001-02"
82
40
27
9
6
95
0.586111111
478
419
42
4
5
0
8
1154
764
"Pittsburgh Penguins"
"2001-02"
82
28
41
8
5
69
0.634027778
487
411
54
8
5
1
8
1248
765
"San Jose Sharks"
"2001-02"
82
44
27
8
3
99
0.634027778
514
453
47
5
5
0
4
1249
766
"St. Louis Blues"
"2001-02"
82
43
27
8
4
98
0.681944444
532
451
53
6
9
0
13
1343
767
"Tampa Bay Lightning"
"2001-02"
82
27
40
11
4
69
0.544444444
398
325
44
11
7
0
11
1072
768
"Toronto Maple Leafs"
"2001-02"
82
43
25
10
4
100
0.615277778
465
390
54
10
5
0
6
1212
769
"Vancouver Canucks"
"2001-02"
82
42
30
7
3
94
0.68125
534
452
54
8
6
0
14
1342
770
"Washington Capitals"
"2001-02"
82
36
33
11
2
85
0.529861111
431
376
47
4
1
0
3
1043
771
"Anaheim Ducks"
"2002-03"
82
40
27
9
6
95
0.484722222
414
367
34
0
3
0
10
954
772
"Atlanta Thrashers"
"2002-03"
82
31
39
7
5
74
0.636111111
493
411
57
8
3
1
13
1253
773
"Boston Bruins"
"2002-03"
82
36
31
11
4
87
0.695833333
516
423
62
10
8
1
12
1370
774
"Buffalo Sabres"
"2002-03"
82
27
37
10
8
72
0.647916667
498
418
48
8
7
2
15
1276
775
"Calgary Flames"
"2002-03"
82
29
36
13
4
75
0.70625
536
447
61
9
7
1
11
1391
776
"Carolina Hurricanes"
"2002-03"
82
22
43
11
6
61
0.613194444
513
461
34
7
3
0
8
1208
777
"Chicago Blackhawks"
"2002-03"
82
30
33
13
6
79
0.604166667
487
412
53
2
5
0
15
1189
778
"Colorado Avalanche"
"2002-03"
82
42
19
13
8
105
0.550694444
462
405
40
2
3
0
12
1084
779
"Columbus Blue Jackets"
"2002-03"
82
29
42
8
3
69
0.764583333
584
481
75
10
4
0
14
1505
780
"Dallas Stars"
"2002-03"
82
46
17
15
4
111
0.592361111
473
399
52
5
2
1
14
1166
781
"Detroit Red Wings"
"2002-03"
82
48
20
10
4
110
0.616666667
505
449
28
8
7
0
13
1214
782
"Edmonton Oilers"
"2002-03"
82
36
26
11
9
92
0.611111111
489
421
51
5
3
1
8
1203
783
"Florida Panthers"
"2002-03"
82
24
36
13
9
70
0.572222222
465
398
47
1
6
0
13
1127
784
"Los Angeles Kings"
"2002-03"
82
33
37
6
6
78
0.581944444
473
393
48
4
3
0
25
1146
785
"Minnesota Wild"
"2002-03"
82
42
29
10
1
95
0.539583333
432
365
45
3
4
1
14
1063
786
"Montréal Canadiens"
"2002-03"
82
30
35
8
9
77
0.456944444
393
349
30
2
1
0
11
900
787
"Nashville Predators"
"2002-03"
82
27
35
13
7
74
0.492361111
434
397
23
3
0
1
10
969
788
"New Jersey Devils"
"2002-03"
82
46
20
10
6
108
0.476388889
366
305
42
7
3
0
9
938
789
"New York Islanders"
"2002-03"
82
35
34
11
2
83
0.631944444
529
462
46
3
2
1
15
1244
790
"New York Rangers"
"2002-03"
82
32
36
10
4
78
0.664583333
523
457
42
12
5
0
7
1308
791
"Ottawa Senators"
"2002-03"
82
52
21
8
1
113
0.576388889
464
399
45
6
3
0
11
1135
792
"Philadelphia Flyers"
"2002-03"
82
45
20
13
4
107
0.509027778
431
374
39
0
2
1
15
1003
793
"Phoenix Coyotes"
"2002-03"
82
31
35
11
5
78
0.727777778
562
467
71
7
3
2
12
1433
794
"Pittsburgh Penguins"
"2002-03"
82
27
44
6
5
65
0.571527778
448
384
31
9
8
0
16
1125
795
"San Jose Sharks"
"2002-03"
82
28
37
9
8
73
0.564583333
462
401
36
5
4
1
15
1112
796
"St. Louis Blues"
"2002-03"
82
41
24
11
6
99
0.821527778
589
491
56
21
12
1
8
1618
797
"Tampa Bay Lightning"
"2002-03"
82
36
25
16
5
93
0.547916667
442
382
33
6
5
1
15
1079
798
"Toronto Maple Leafs"
"2002-03"
82
44
28
7
3
98
0.70625
556
479
50
6
10
0
11
1390
799
"Vancouver Canucks"
"2002-03"
82
45
23
13
1
104
0.597916667
501
441
32
7
3
0
18
1178
800
"Washington Capitals"
"2002-03"
82
39
29
8
6
92
0.64375
505
428
54
9
3
0
11
1268
801
"Anaheim Ducks"
"2003-04"
82
29
35
10
8
76
0.574305556
466
406
45
5
3
0
7
1131
802
"Atlanta Thrashers"
"2003-04"
82
33
37
8
4
78
0.764583333
559
454
65
9
13
2
16
1505
803
"Boston Bruins"
"2003-04"
82
41
19
15
7
104
0.613194444
470
388
60
4
5
2
11
1208
804
"Buffalo Sabres"
"2003-04"
82
37
34
7
4
85
0.654861111
498
403
71
5
5
0
14
1289
805
"Calgary Flames"
"2003-04"
82
42
30
7
3
94
0.725
533
418
78
7
7
2
21
1428
806
"Carolina Hurricanes"
"2003-04"
82
28
34
14
6
76
0.559722222
484
438
34
1
2
1
8
1102
807
"Chicago Blackhawks"
"2003-04"
82
20
43
11
8
59
0.669444444
529
440
76
3
1
0
9
1318
808
"Colorado Avalanche"
"2003-04"
82
40
22
13
7
100
0.656944444
500
415
55
7
9
0
14
1293
809
"Columbus Blue Jackets"
"2003-04"
82
25
45
8
4
62
0.613888889
476
396
59
7
3
0
11
1209
810
"Dallas Stars"
"2003-04"
82
41
26
13
2
97
0.580555556
439
359
59
7
4
0
10
1143
811
"Detroit Red Wings"
"2003-04"
82
48
21
11
2
109
0.490277778
402
352
30
4
4
1
11
966
812
"Edmonton Oilers"
"2003-04"
82
36
29
12
5
89
0.619444444
474
394
56
3
10
0
11
1220
813
"Florida Panthers"
"2003-04"
82
28
35
15
4
75
0.605555556
492
430
40
6
5
0
11
1192
814
"Los Angeles Kings"
"2003-04"
82
28
29
16
9
81
0.590277778
451
386
47
7
8
0
3
1163
815
"Minnesota Wild"
"2003-04"
82
30
29
20
3
83
0.525694444
413
328
59
2
1
1
22
1035
816
"Montréal Canadiens"
"2003-04"
82
41
30
7
4
93
0.527777778
429
374
39
4
3
1
8
1039
817
"Nashville Predators"
"2003-04"
82
38
29
11
4
91
0.690972222
519
416
78
5
5
1
14
1360
818
"New Jersey Devils"
"2003-04"
82
43
25
12
2
100
0.454166667
365
315
36
4
2
1
7
894
819
"New York Islanders"
"2003-04"
82
38
29
11
4
91
0.593055556
475
411
46
4
6
0
8
1168
820
"New York Rangers"
"2003-04"
82
27
40
7
8
69
0.740972222
548
447
65
7
12
2
15
1459
821
"Ottawa Senators"
"2003-04"
82
43
23
10
6
102
0.645138889
493
415
52
5
10
1
10
1270
822
"Philadelphia Flyers"
"2003-04"
82
40
21
15
6
101
0.688888889
502
415
51
10
15
0
11
1357
823
"Phoenix Coyotes"
"2003-04"
82
22
36
18
6
68
0.660416667
544
483
36
8
5
0
12
1300
824
"Pittsburgh Penguins"
"2003-04"
82
23
47
8
4
58
0.645138889
500
414
58
7
4
1
16
1270
825
"San Jose Sharks"
"2003-04"
82
43
21
12
6
104
0.554166667
434
369
45
5
5
1
9
1091
826
"St. Louis Blues"
"2003-04"
82
39
30
11
2
91
0.647222222
506
423
58
9
2
0
14
1274
827
"Tampa Bay Lightning"
"2003-04"
82
46
22
8
6
106
0.5
389
318
45
4
5
0
17
985
828
"Toronto Maple Leafs"
"2003-04"
82
45
24
10
3
103
0.7375
559
466
66
8
8
1
10
1452
829
"Vancouver Canucks"
"2003-04"
82
43
24
10
5
101
0.647222222
506
428
50
7
4
3
14
1274
830
"Washington Capitals"
"2003-04"
82
23
46
10
3
59
0.651388889
539
475
52
3
3
0
6
1282
831
"Anaheim Ducks"
"2005-06"
82
43
27
0
12
98
0.740972222
624
565
41
6
4
1
7
1459
832
"Atlanta Thrashers"
"2005-06"
82
41
33
0
8
90
0.682638889
588
539
24
5
6
1
13
1344
833
"Boston Bruins"
"2005-06"
82
29
37
0
16
74
0.596527778
539
506
24
2
1
0
6
1174
834
"Buffalo Sabres"
"2005-06"
82
52
24
0
6
110
0.590972222
525
487
22
5
1
0
10
1164
835
"Calgary Flames"
"2005-06"
82
46
25
0
11
103
0.752777778
636
572
46
6
2
1
9
1482
836
"Carolina Hurricanes"
"2005-06"
82
52
22
0
8
112
0.571527778
513
481
17
5
1
0
9
1125
837
"Chicago Blackhawks"
"2005-06"
82
26
43
0
13
65
0.784027778
649
579
42
12
3
0
13
1544
838
"Colorado Avalanche"
"2005-06"
82
43
30
0
9
95
0.597916667
524
471
38
1
1
0
13
1178
839
"Columbus Blue Jackets"
"2005-06"
82
35
43
0
4
74
0.719444444
623
568
38
4
3
0
10
1416
840
"Dallas Stars"
"2005-06"
82
53
23
0
6
112
0.759722222
606
532
52
11
5
0
6
1496
841
"Detroit Red Wings"
"2005-06"
82
58
16
0
8
124
0.567361111
520
499
7
5
2
0
7
1117
842
"Edmonton Oilers"
"2005-06"
82
41
28
0
13
95
0.611111111
552
511
28
1
1
0
11
1204
843
"Florida Panthers"
"2005-06"
82
37
34
0
11
85
0.649305556
596
560
21
1
2
0
12
1279
844
"Los Angeles Kings"
"2005-06"
82
42
35
0
5
89
0.748611111
613
535
48
9
4
0
17
1474
845
"Minnesota Wild"
"2005-06"
82
38
36
0
8
84
0.613888889
527
477
33
6
1
0
10
1209
846
"Montréal Canadiens"
"2005-06"
82
42
31
0
9
93
0.678472222
569
517
26
8
6
1
11
1336
847
"Nashville Predators"
"2005-06"
82
49
25
0
8
106
0.778472222
648
591
31
13
5
0
8
1533
848
"New Jersey Devils"
"2005-06"
82
46
27
0
9
101
0.48125
422
389
24
3
1
0
5
948
849
"New York Islanders"
"2005-06"
82
36
40
0
6
78
0.643055556
557
509
32
7
0
0
9
1266
850
"New York Rangers"
"2005-06"
82
44
26
0
12
100
0.60625
553
521
24
0
2
0
6
1194
851
"Ottawa Senators"
"2005-06"
82
52
21
0
9
113
0.742361111
612
546
42
11
3
0
10
1462
852
"Philadelphia Flyers"
"2005-06"
82
45
26
0
11
101
0.609722222
536
496
27
3
3
0
7
1201
853
"Phoenix Coyotes"
"2005-06"
82
38
39
0
5
81
0.767361111
637
574
39
12
3
0
9
1511
854
"Pittsburgh Penguins"
"2005-06"
82
22
46
0
14
58
0.791666667
642
572
41
9
10
0
10
1559
855
"San Jose Sharks"
"2005-06"
82
44
27
0
11
99
0.5375
465
427
24
3
4
0
7
1058
856
"St. Louis Blues"
"2005-06"
82
21
46
0
15
57
0.697222222
571
500
53
6
3
0
9
1373
857
"Tampa Bay Lightning"
"2005-06"
82
43
33
0
6
92
0.486805556
435
406
11
4
1
2
11
959
858
"Toronto Maple Leafs"
"2005-06"
82
41
33
0
8
90
0.709722222
602
549
30
9
3
1
10
1398
859
"Vancouver Canucks"
"2005-06"
82
42
32
0
8
92
0.75
640
585
39
9
1
0
6
1477
860
"Washington Capitals"
"2005-06"
82
29
41
0
12
70
0.761111111
673
619
35
4
2
0
13
1499
861
"Anaheim Ducks"
"2006-07"
82
48
20
0
14
110
0.740277778
562
461
71
11
4
0
15
1457
862
"Atlanta Thrashers"
"2006-07"
82
43
28
0
11
97
0.556944444
483
438
25
3
4
0
13
1097
863
"Boston Bruins"
"2006-07"
82
35
41
0
6
76
0.638194444
543
491
30
9
1
0
12
1256
864
"Buffalo Sabres"
"2006-07"
82
53
22
0
7
113
0.609722222
495
436
38
7
5
0
9
1200
865
"Calgary Flames"
"2006-07"
82
43
29
0
10
96
0.611111111
524
471
36
6
0
0
11
1204
866
"Carolina Hurricanes"
"2006-07"
82
40
34
0
8
88
0.51875
469
436
25
1
0
0
7
1021
867
"Chicago Blackhawks"
"2006-07"
82
31
42
0
9
71
0.676388889
556
493
44
3
8
0
8
1332
868
"Colorado Avalanche"
"2006-07"
82
44
31
0
7
95
0.448611111
405
372
22
0
1
0
10
884
869
"Columbus Blue Jackets"
"2006-07"
82
33
42
0
7
73
0.688888889
577
516
41
9
1
0
10
1357
870
"Dallas Stars"
"2006-07"
82
50
25
0
7
107
0.575694444
467
408
37
9
2
0
11
1133
871
"Detroit Red Wings"
"2006-07"
82
50
19
0
13
113
0.498611111
468
444
10
1
1
0
12
982
872
"Edmonton Oilers"
"2006-07"
82
32
43
0
7
71
0.652777778
516
444
47
11
3
0
11
1285
873
"Florida Panthers"
"2006-07"
82
35
31
0
16
86
0.6
519
474
29
5
2
0
9
1181
874
"Los Angeles Kings"
"2006-07"
82
27
41
0
14
68
0.629166667
507
440
43
9
3
0
12
1239
875
"Minnesota Wild"
"2006-07"
82
48
26
0
8
104
0.4375
402
380
14
2
0
0
6
862
876
"Montréal Canadiens"
"2006-07"
82
42
34
0
6
90
0.575694444
509
477
17
6
2
0
7
1133
877
"Nashville Predators"
"2006-07"
82
51
23
0
8
110
0.598611111
496
435
41
4
4
0
12
1179
878
"New Jersey Devils"
"2006-07"
82
49
24
0
9
107
0.421527778
351
311
32
4
0
0
4
830
879
"New York Islanders"
"2006-07"
82
40
30
0
12
92
0.539583333
500
469
18
0
0
1
12
1062
880
"New York Rangers"
"2006-07"
82
42
30
0
10
94
0.563194444
491
441
37
1
1
0
11
1109
881
"Ottawa Senators"
"2006-07"
82
48
25
0
9
105
0.595833333
488
438
31
10
3
0
6
1173
882
"Philadelphia Flyers"
"2006-07"
82
22
48
0
12
56
0.660416667
529
465
41
10
5
0
8
1301
883
"Phoenix Coyotes"
"2006-07"
82
31
46
0
5
67
0.734027778
560
476
47
17
6
0
14
1445
884
"Pittsburgh Penguins"
"2006-07"
82
47
24
0
11
105
0.634027778
535
473
33
8
2
0
19
1249
885
"San Jose Sharks"
"2006-07"
82
51
26
0
5
107
0.484722222
413
367
35
2
1
0
8
955
886
"St. Louis Blues"
"2006-07"
82
34
35
0
13
81
0.620833333
515
454
43
6
2
0
10
1223
887
"Tampa Bay Lightning"
"2006-07"
82
44
33
0
5
93
0.455555556
375
333
33
4
2
0
3
897
888
"Toronto Maple Leafs"
"2006-07"
82
40
31
0
11
91
0.578472222
504
466
25
5
2
0
6
1139
889
"Vancouver Canucks"
"2006-07"
82
49
26
0
7
105
0.6125
533
490
28
6
1
0
8
1206
890
"Washington Capitals"
"2006-07"
82
28
40
0
14
70
0.626388889
515
456
41
1
8
1
8
1233
891
"Anaheim Ducks"
"2007-08"
82
47
27
0
8
102
0.752083333
572
480
69
11
4
0
8
1481
892
"Atlanta Thrashers"
"2007-08"
82
34
40
0
8
76
0.547222222
433
378
31
10
4
0
10
1077
893
"Boston Bruins"
"2007-08"
82
41
29
0
12
94
0.543055556
429
362
53
3
2
0
9
1069
894
"Buffalo Sabres"
"2007-08"
82
39
31
0
12
90
0.509722222
426
385
26
8
0
0
7
1004
895
"Calgary Flames"
"2007-08"
82
42
30
0
10
94
0.68125
521
434
70
8
2
0
7
1342
896
"Carolina Hurricanes"
"2007-08"
82
43
33
0
6
92
0.600694444
463
395
45
8
5
1
9
1183
897
"Chicago Blackhawks"
"2007-08"
82
40
34
0
8
88
0.702083333
526
444
57
13
4
2
6
1383
898
"Colorado Avalanche"
"2007-08"
82
44
31
0
7
95
0.505555556
387
318
49
7
2
0
11
995
899
"Columbus Blue Jackets"
"2007-08"
82
34
36
0
12
80
0.672916667
515
431
59
13
1
0
11
1325
900
"Dallas Stars"
"2007-08"
82
45
30
0
7
97
0.597222222
459
387
54
9
2
0
7
1176
901
"Detroit Red Wings"
"2007-08"
82
54
21
0
7
115
0.475694444
428
403
21
2
0
0
2
937
902
"Edmonton Oilers"
"2007-08"
82
41
35
0
6
88
0.596527778
465
390
51
7
4
0
13
1175
903
"Florida Panthers"
"2007-08"
82
38
35
0
9
85
0.520833333
445
393
38
2
0
0
12
1026
904
"Los Angeles Kings"
"2007-08"
82
32
43
0
7
71
0.484722222
385
337
22
10
3
1
12
954
905
"Minnesota Wild"
"2007-08"
82
44
28
0
10
98
0.557638889
438
375
48
8
1
0
6
1098
906
"Montréal Canadiens"
"2007-08"
82
47
25
0
10
104
0.553472222
440
386
34
6
5
0
9
1090
907
"Nashville Predators"
"2007-08"
82
41
32
0
9
91
0.521527778
431
381
39
2
3
0
6
1027
908
"New Jersey Devils"
"2007-08"
82
46
29
0
7
99
0.494444444
399
339
48
3
0
0
9
974
909
"New York Islanders"
"2007-08"
82
35
38
0
9
79
0.528472222
459
417
29
1
2
1
9
1041
910
"New York Rangers"
"2007-08"
82
42
27
0
13
97
0.586111111
442
372
50
10
4
0
6
1154
911
"Ottawa Senators"
"2007-08"
82
43
31
0
8
94
0.596527778
494
438
35
7
3
0
11
1175
912
"Philadelphia Flyers"
"2007-08"
82
42
29
0
11
95
0.747222222
553
461
65
12
6
2
7
1471
913
"Phoenix Coyotes"
"2007-08"
82
38
37
0
7
83
0.605555556
441
369
41
15
5
2
9
1193
914
"Pittsburgh Penguins"
"2007-08"
82
47
27
0
8
102
0.598611111
459
384
51
8
4
0
12
1179
915
"San Jose Sharks"
"2007-08"
82
49
23
0
10
108
0.545833333
424
363
43
8
2
1
7
1075
916
"St. Louis Blues"
"2007-08"
82
33
36
0
13
79
0.585416667
475
409
53
5
0
0
8
1153
917
"Tampa Bay Lightning"
"2007-08"
82
31
42
0
9
71
0.527083333
398
336
40
14
0
0
8
1038
918
"Toronto Maple Leafs"
"2007-08"
82
36
35
0
11
83
0.552083333
448
405
25
8
6
0
4
1087
919
"Vancouver Canucks"
"2007-08"
82
39
33
0
10
88
0.748611111
534
433
70
17
5
1
8
1474
920
"Washington Capitals"
"2007-08"
82
43
31
0
8
94
0.495138889
415
366
35
1
2
0
11
975
921
"Anaheim Ducks"
"2008-09"
82
42
33
0
7
91
0.724305556
539
442
82
10
1
0
4
1426
922
"Atlanta Thrashers"
"2008-09"
82
35
41
0
6
76
0.638194444
488
414
54
13
1
0
6
1256
923
"Boston Bruins"
"2008-09"
82
53
19
0
10
116
0.522222222
413
353
46
8
0
0
6
1028
924
"Buffalo Sabres"
"2008-09"
82
41
32
0
9
91
0.569444444
448
389
37
11
3
0
8
1121
925
"Calgary Flames"
"2008-09"
82
46
30
0
6
98
0.659722222
490
403
63
13
2
0
9
1299
926
"Carolina Hurricanes"
"2008-09"
82
45
30
0
7
97
0.406944444
356
322
26
0
0
0
8
802
927
"Chicago Blackhawks"
"2008-09"
82
46
24
0
12
104
0.5875
435
353
55
10
3
0
14
1157
928
"Colorado Avalanche"
"2008-09"
82
32
45
0
5
69
0.539583333
413
346
48
9
1
0
9
1062
929
"Columbus Blue Jackets"
"2008-09"
82
41
31
0
10
92
0.622916667
468
390
53
12
3
0
10
1227
930
"Dallas Stars"
"2008-09"
82
36
35
0
11
83
0.58125
449
385
46
9
3
1
5
1144
931
"Detroit Red Wings"
"2008-09"
82
51
21
0
10
112
0.418055556
382
361
12
0
2
0
7
824
932
"Edmonton Oilers"
"2008-09"
82
38
35
0
9
85
0.633333333
470
380
69
9
2
0
10
1247
933
"Florida Panthers"
"2008-09"
82
41
30
0
11
93
0.456944444
377
331
34
4
0
0
8
900
934
"Los Angeles Kings"
"2008-09"
82
34
37
0
11
79
0.613194444
478
408
51
8
3
0
8
1207
935
"Minnesota Wild"
"2008-09"
82
40
33
0
9
89
0.451388889
366
314
39
2
1
0
10
889
936
"Montréal Canadiens"
"2008-09"
82
41
30
0
11
93
0.624305556
498
437
47
10
1
0
3
1229
937
"Nashville Predators"
"2008-09"
82
40
34
0
8
88
0.504861111
417
366
42
2
1
0
6
994
938
"New Jersey Devils"
"2008-09"
82
51
27
0
4
106
0.5375
427
356
58
1
2
0
10
1058
939
"New York Islanders"
"2008-09"
82
26
47
0
9
61
0.617361111
465
388
54
10
4
0
9
1216
940
"New York Rangers"
"2008-09"
82
43
30
0
9
95
0.609027778
459
376
59
10
2
0
12
1199
941
"Ottawa Senators"
"2008-09"
82
36
35
0
11
83
0.557638889
449
398
32
10
2
0
7
1098
942
"Philadelphia Flyers"
"2008-09"
82
44
27
0
11
99
0.728472222
548
446
76
9
3
1
13
1434
943
"Phoenix Coyotes"
"2008-09"
82
36
39
0
7
79
0.554861111
411
333
58
10
1
0
9
1092
944
"Pittsburgh Penguins"
"2008-09"
82
45
28
0
9
99
0.565972222
451
397
40
8
2
0
4
1114
945
"San Jose Sharks"
"2008-09"
82
53
18
0
11
117
0.534722222
417
354
45
6
3
1
8
1053
946
"St. Louis Blues"
"2008-09"
82
41
31
0
10
92
0.634027778
481
394
66
5
5
0
11
1248
947
"Tampa Bay Lightning"
"2008-09"
82
24
40
0
18
66
0.663194444
513
433
52
14
1
0
13
1306
948
"Toronto Maple Leafs"
"2008-09"
82
34
35
0
13
81
0.571527778
426
354
53
10
3
0
6
1125
949
"Vancouver Canucks"
"2008-09"
82
45
27
0
10
100
0.686111111
518
425
65
11
3
0
14
1351
950
"Washington Capitals"
"2008-09"
82
50
24
0
8
108
0.528472222
457
414
29
2
2
0
10
1041
951
"Anaheim Ducks"
"2009-10"
82
39
32
0
11
89
0.670833333
484
389
79
13
1
0
2
1321
952
"Atlanta Thrashers"
"2009-10"
82
35
34
0
13
83
0.534722222
427
372
43
4
4
0
4
1053
953
"Boston Bruins"
"2009-10"
82
39
30
0
13
91
0.484027778
368
300
49
5
2
0
12
953
954
"Buffalo Sabres"
"2009-10"
82
45
27
0
10
100
0.465972222
378
333
28
6
3
0
8
918
955
"Calgary Flames"
"2009-10"
82
40
32
0
10
90
0.580555556
427
338
75
5
2
0
7
1143
956
"Carolina Hurricanes"
"2009-10"
82
35
37
0
10
80
0.490277778
397
343
36
4
3
0
11
966
957
"Chicago Blackhawks"
"2009-10"
82
52
22
0
8
112
0.469444444
357
300
38
7
3
1
8
924
958
"Colorado Avalanche"
"2009-10"
82
43
30
0
9
95
0.521527778
403
326
61
1
2
0
13
1027
959
"Columbus Blue Jackets"
"2009-10"
82
32
35
0
15
79
0.551388889
431
365
50
5
3
0
8
1086
960
"Dallas Stars"
"2009-10"
82
37
31
0
14
88
0.488888889
376
313
53
3
2
1
4
963
961
"Detroit Red Wings"
"2009-10"
82
44
24
0
14
102
0.367361111
326
298
19
1
0
0
8
723
962
"Edmonton Oilers"
"2009-10"
82
27
47
0
8
62
0.575694444
428
348
59
11
1
0
9
1133
963
"Florida Panthers"
"2009-10"
82
32
37
0
13
77
0.495833333
372
304
51
7
2
0
8
977
964
"Los Angeles Kings"
"2009-10"
82
46
27
0
9
101
0.497222222
399
345
39
5
2
0
8
979
965
"Minnesota Wild"
"2009-10"
82
38
36
0
8
84
0.469444444
388
345
32
6
0
0
5
924
966
"Montréal Canadiens"
"2009-10"
82
39
33
0
10
88
0.475
407
365
32
2
0
0
8
936
967
"Nashville Predators"
"2009-10"
82
47
29
0
6
100
0.360416667
308
276
24
1
1
0
6
710
968
"New Jersey Devils"
"2009-10"
82
48
27
0
7
103
0.436111111
327
264
47
5
3
0
8
859
969
"New York Islanders"
"2009-10"
82
34
37
0
11
79
0.482638889
387
334
34
7
1
0
11
950
970
"New York Rangers"
"2009-10"
82
38
33
0
11
87
0.588888889
442
364
53
12
2
0
11
1159
971
"Ottawa Senators"
"2009-10"
82
44
32
0
6
94
0.579166667
438
359
53
13
0
0
13
1141
972
"Philadelphia Flyers"
"2009-10"
82
41
35
0
6
88
0.691666667
502
402
80
9
4
1
6
1362
973
"Phoenix Coyotes"
"2009-10"
82
50
25
0
7
107
0.469444444
380
329
33
5
3
0
10
925
974
"Pittsburgh Penguins"
"2009-10"
82
47
28
0
7
101
0.606944444
462
391
51
11
3
0
6
1195
975
"San Jose Sharks"
"2009-10"
82
51
20
0
11
113
0.586805556
450
374
57
7
3
0
9
1155
976
"St. Louis Blues"
"2009-10"
82
40
32
0
10
90
0.669444444
485
386
74
9
5
0
11
1318
977
"Tampa Bay Lightning"
"2009-10"
82
34
36
0
12
80
0.699305556
502
399
75
16
2
0
10
1377
978
"Toronto Maple Leafs"
"2009-10"
82
30
38
0
14
74
0.554166667
411
333
57
11
0
0
10
1091
979
"Vancouver Canucks"
"2009-10"
82
49
28
0
5
103
0.644444444
465
380
63
14
3
1
4
1269
980
"Washington Capitals"
"2009-10"
82
54
15
0
13
121
0.477083333
385
339
24
7
5
0
10
940
981
"Anaheim Ducks"
"2010-11"
82
47
30
0
5
99
0.597916667
423
330
68
12
3
0
10
1178
982
"Atlanta Thrashers"
"2010-11"
82
34
36
0
12
80
0.472222222
357
300
34
8
3
1
11
930
983
"Boston Bruins"
"2010-11"
82
46
25
0
11
103
0.565972222
385
292
73
7
7
1
5
1115
984
"Buffalo Sabres"
"2010-11"
82
43
29
0
10
96
0.486111111
400
354
30
8
0
0
8
958
985
"Calgary Flames"
"2010-11"
82
41
29
0
12
94
0.424305556
349
300
38
0
2
0
9
836
986
"Carolina Hurricanes"
"2010-11"
82
40
31
0
11
91
0.423611111
343
302
27
5
2
0
7
835
987
"Chicago Blackhawks"
"2010-11"
82
44
29
0
9
97
0.376388889
309
265
30
2
1
0
11
742
988
"Colorado Avalanche"
"2010-11"
82
30
44
0
8
68
0.547222222
413
344
45
9
4
0
11
1077
989
"Columbus Blue Jackets"
"2010-11"
82
34
35
0
13
81
0.565277778
428
353
59
7
2
0
7
1113
990
"Dallas Stars"
"2010-11"
82
42
29
0
11
95
0.541666667
394
320
54
10
3
0
7
1066
991
"Detroit Red Wings"
"2010-11"
82
47
25
0
10
104
0.382638889
332
311
14
3
1
0
3
754
992
"Edmonton Oilers"
"2010-11"
82
25
45
0
12
62
0.645138889
447
355
58
20
4
0
10
1270
993
"Florida Panthers"
"2010-11"
82
30
40
0
12
72
0.363194444
308
269
26
1
1
0
11
716
994
"Los Angeles Kings"
"2010-11"
82
46
30
0
6
98
0.488194444
361
287
52
7
3
0
12
962
995
"Minnesota Wild"
"2010-11"
82
39
35
0
8
86
0.499305556
389
337
33
8
4
0
7
983
996
"Montréal Canadiens"
"2010-11"
82
44
30
0
8
96
0.556944444
428
363
35
13
3
0
14
1097
997
"Nashville Predators"
"2010-11"
82
44
27
0
11
99
0.365277778
322
287
20
0
2
0
13
720
998
"New Jersey Devils"
"2010-11"
82
38
39
0
5
81
0.388194444
301
249
39
2
2
0
9
765
999
"New York Islanders"
"2010-11"
82
30
39
0
13
73
0.769444444
478
352
71
31
11
0
13
1515
1000
"New York Rangers"
"2010-11"
82
44
33
0
5
93
0.545138889
384
301
62
12
2
0
7
1074
1001
"Ottawa Senators"
"2010-11"
82
32
40
0
10
74
0.583333333
420
347
51
15
4
0
3
1149
1002
"Philadelphia Flyers"
"2010-11"
82
47
23
0
12
106
0.568055556
416
347
49
11
4
1
4
1119
1003
"Phoenix Coyotes"
"2010-11"
82
43
26
0
13
99
0.438194444
367
331
23
7
0
0
6
863
1004
"Pittsburgh Penguins"
"2010-11"
82
49
25
0
8
106
0.704861111
480
374
74
13
10
1
8
1388
1005
"San Jose Sharks"
"2010-11"
82
48
25
0
9
105
0.472916667
360
299
49
5
2
0
5
931
1006
"St. Louis Blues"
"2010-11"
82
38
33
0
11
87
0.622222222
428
325
79
12
4
0
8
1225
1007
"Tampa Bay Lightning"
"2010-11"
82
46
25
0
11
103
0.459722222
379
335
23
8
1
0
12
905
1008
"Toronto Maple Leafs"
"2010-11"
82
37
34
0
11
85
0.5
375
304
53
7
2
0
9
985
1009
"Vancouver Canucks"
"2010-11"
82
54
19
0
9
117
0.479166667
392
348
31
6
2
0
5
943
1010
"Washington Capitals"
"2010-11"
82
48
23
0
11
107
0.470138889
372
312
46
2
2
0
10
926
1011
"Anaheim Ducks"
"2011-12"
82
34
36
0
12
80
0.497916667
370
303
46
9
3
0
9
980
1012
"Boston Bruins"
"2011-12"
82
49
29
0
4
102
0.559027778
380
293
65
13
5
0
4
1101
1013
"Buffalo Sabres"
"2011-12"
82
39
32
0
11
89
0.459027778
360
303
40
8
0
0
9
904
1014
"Calgary Flames"
"2011-12"
82
37
29
0
16
90
0.449305556
355
301
37
5
2
0
10
885
1015
"Carolina Hurricanes"
"2011-12"
82
33
33
0
16
82
0.3875
328
298
19
4
1
0
6
763
1016
"Chicago Blackhawks"
"2011-12"
82
45
26
0
11
101
0.430555556
309
246
42
10
1
0
10
848
1017
"Colorado Avalanche"
"2011-12"
82
41
35
0
6
88
0.458333333
350
297
38
7
2
0
6
902
1018
"Columbus Blue Jackets"
"2011-12"
82
29
46
0
7
65
0.526388889
382
305
57
11
0
1
8
1037
1019
"Dallas Stars"
"2011-12"
82
42
35
0
5
89
0.524305556
407
351
28
15
1
0
12
1032
1020
"Detroit Red Wings"
"2011-12"
82
48
28
0
6
102
0.354861111
313
282
17
0
2
0
12
699
1021
"Edmonton Oilers"
"2011-12"
82
32
40
0
10
74
0.478472222
371
317
32
8
4
0
10
942
1022
"Florida Panthers"
"2011-12"
82
38
26
0
18
94
0.402083333
311
255
32
4
4
1
15
792
1023
"Los Angeles Kings"
"2011-12"
82
40
27
0
15
95
0.46875
373
327
35
6
1
1
3
923
1024
"Minnesota Wild"
"2011-12"
82
35
36
0
11
81
0.504861111
380
316
46
6
3
1
8
994
1025
"Montréal Canadiens"
"2011-12"
82
31
35
0
16
78
0.484722222
396
350
28
7
1
0
10
954
1026
"Nashville Predators"
"2011-12"
82
48
26
0
8
104
0.35
290
258
21
3
2
0
6
689
1027
"New Jersey Devils"
"2011-12"
82
48
28
0
6
102
0.479166667
339
270
42
15
2
0
10
944
1028
"New York Islanders"
"2011-12"
82
34
37
0
11
79
0.3875
304
263
29
6
2
0
4
763
1029
"New York Rangers"
"2011-12"
82
51
24
0
7
109
0.5375
382
299
65
8
2
1
7
1059
1030
"Ottawa Senators"
"2011-12"
82
41
31
0
10
92
0.58125
423
340
55
13
3
0
12
1145
1031
"Philadelphia Flyers"
"2011-12"
82
47
26
0
9
103
0.669444444
472
382
58
21
2
0
9
1318
1032
"Phoenix Coyotes"
"2011-12"
82
42
27
0
13
97
0.384027778
320
280
27
4
0
0
9
757
1033
"Pittsburgh Penguins"
"2011-12"
82
51
25
0
6
108
0.446527778
370
327
32
4
1
0
6
880
1034
"San Jose Sharks"
"2011-12"
82
43
29
0
10
96
0.398611111
305
253
35
8
0
0
9
785
1035
"St. Louis Blues"
"2011-12"
82
49
22
0
11
109
0.539583333
408
341
46
9
4
0
8
1062
1036
"Tampa Bay Lightning"
"2011-12"
82
38
36
0
8
84
0.438888889
359
319
23
8
1
0
8
865
1037
"Toronto Maple Leafs"
"2011-12"
82
35
37
0
10
80
0.418055556
327
276
36
4
3
0
8
824
1038
"Vancouver Canucks"
"2011-12"
82
51
22
0
9
111
0.532638889
389
325
41
15
3
0
5
1049
1039
"Washington Capitals"
"2011-12"
82
42
32
0
8
92
0.389583333
326
287
27
3
1
0
8
767
1040
"Winnipeg Jets"
"2011-12"
82
37
35
0
10
84
0.459722222
368
323
37
4
2
0
2
905
1041
"Anaheim Ducks"
"2012-13"
48
30
12
0
6
66
0.463888889
199
162
25
4
3
0
5
535
1042
"Boston Bruins"
"2012-13"
48
28
14
0
6
62
0.50625
222
178
32
5
0
0
7
584
1043
"Buffalo Sabres"
"2012-13"
48
21
21
0
6
48
0.546527778
242
204
26
7
1
0
4
630
1044
"Calgary Flames"
"2012-13"
48
19
25
0
4
42
0.449305556
195
163
22
7
0
0
3
518
1045
"Carolina Hurricanes"
"2012-13"
48
19
25
0
4
42
0.466666667
212
179
24
4
1
0
4
538
1046
"Chicago Blackhawks"
"2012-13"
48
36
7
0
5
77
0.385416667
185
163
16
3
0
0
3
444
1047
"Colorado Avalanche"
"2012-13"
48
16
25
0
7
39
0.51875
232
198
22
7
1
0
4
598
1048
"Columbus Blue Jackets"
"2012-13"
48
24
17
0
7
55
0.525
217
169
35
4
3
1
5
605
1049
"Dallas Stars"
"2012-13"
48
22
22
0
4
48
0.540277778
241
198
27
6
1
0
9
623
1050
"Detroit Red Wings"
"2012-13"
48
24
16
0
8
56
0.406944444
195
173
15
3
1
0
3
469
1051
"Edmonton Oilers"
"2012-13"
48
19
22
0
7
45
0.452777778
215
187
14
5
1
0
8
522
1052
"Florida Panthers"
"2012-13"
48
15
27
0
6
36
0.469444444
198
163
23
3
5
1
3
541
1053
"Los Angeles Kings"
"2012-13"
48
27
16
0
5
59
0.417361111
201
175
19
2
0
0
5
481
1054
"Minnesota Wild"
"2012-13"
48
26
19
0
3
55
0.472916667
192
154
25
9
0
1
3
545
1055
"Montréal Canadiens"
"2012-13"
48
29
14
0
5
63
0.552083333
242
201
26
6
2
1
6
636
1056
"Nashville Predators"
"2012-13"
48
16
23
0
9
41
0.408333333
185
154
23
2
1
0
5
471
1057
"New Jersey Devils"
"2012-13"
48
19
19
0
10
48
0.441666667
215
188
17
2
1
0
7
509
1058
"New York Islanders"
"2012-13"
48
24
17
0
7
55
0.4
190
165
19
2
1
0
3
461
1059
"New York Rangers"
"2012-13"
48
26
18
0
4
56
0.385416667
183
156
18
3
0
0
6
444
1060
"Ottawa Senators"
"2012-13"
48
25
17
0
6
56
0.568055556
239
197
27
10
2
0
3
655
1061
"Philadelphia Flyers"
"2012-13"
48
23
22
0
3
49
0.654861111
270
213
35
10
3
0
9
755
1062
"Phoenix Coyotes"
"2012-13"
48
21
18
0
9
51
0.4375
210
184
16
4
0
0
6
504
1063
"Pittsburgh Penguins"
"2012-13"
48
36
12
0
0
72
0.488194444
226
192
23
3
2
0
6
563
1064
"San Jose Sharks"
"2012-13"
48
25
16
0
7
57
0.452083333
194
164
19
5
3
1
2
521
1065
"St. Louis Blues"
"2012-13"
48
29
17
0
2
60
0.460416667
214
180
21
3
1
1
8
531
1066
"Tampa Bay Lightning"
"2012-13"
48
18
26
0
4
40
0.500694444
221
180
31
5
0
0
5
577
1067
"Toronto Maple Leafs"
"2012-13"
48
26
17
0
5
57
0.672916667
247
177
46
13
5
0
6
776
1068
"Vancouver Canucks"
"2012-13"
48
26
15
0
7
59
0.528472222
233
195
29
7
0
0
2
609
1069
"Washington Capitals"
"2012-13"
48
27
18
0
3
57
0.447916667
209
183
16
5
1
0
4
516
1070
"Winnipeg Jets"
"2012-13"
48
24
21
0
3
51
0.463888889
193
154
27
7
1
0
4
535
1071
"Anaheim Ducks"
"2013-14"
82
54
20
0
8
116
0.454166667
359
307
40
5
1
0
6
894
1072
"Boston Bruins"
"2013-14"
82
54
19
0
9
117
0.45
348
292
46
4
0
1
5
886
1073
"Buffalo Sabres"
"2013-14"
82
21
51
0
10
52
0.458333333
350
294
39
6
3
1
7
903
1074
"Calgary Flames"
"2013-14"
82
35
40
0
7
77
0.435416667
321
266
36
5
8
0
6
858
1075
"Carolina Hurricanes"
"2013-14"
82
36
35
0
11
83
0.329861111
294
276
10
1
2
0
5
650
1076
"Chicago Blackhawks"
"2013-14"
82
46
21
0
15
107
0.354861111
292
259
17
6
1
0
9
699
1077
"Colorado Avalanche"
"2013-14"
82
52
22
0
8
112
0.452083333
326
265
33
12
4
1
11
891
1078
"Columbus Blue Jackets"
"2013-14"
82
43
32
0
7
93
0.461805556
365
314
40
5
2
0
4
910
1079
"Dallas Stars"
"2013-14"
82
40
31
0
11
91
0.456944444
357
311
26
11
2
0
7
900
1080
"Detroit Red Wings"
"2013-14"
82
39
28
0
15
93
0.368055556
333
311
9
1
2
0
10
725
1081
"Edmonton Oilers"
"2013-14"
82
29
44
0
9
67
0.490277778
383
325
38
6
3
1
10
966
1082
"Florida Panthers"
"2013-14"
82
29
45
0
8
66
0.430555556
330
283
32
6
3
1
5
848
1083
"Los Angeles Kings"
"2013-14"
82
46
28
0
8
100
0.444444444
374
338
28
4
1
0
3
876
1084
"Minnesota Wild"
"2013-14"
82
43
27
0
12
98
0.397222222
323
281
29
3
2
1
7
783
1085
"Montréal Canadiens"
"2013-14"
82
46
28
0
8
100
0.539583333
399
331
43
11
4
1
9
1063
1086
"Nashville Predators"
"2013-14"
82
38
32
0
12
88
0.410416667
314
260
38
6
1
0
9
808
1087
"New Jersey Devils"
"2013-14"
82
35
29
0
18
88
0.333333333
297
273
10
3
0
0
11
656
1088
"New York Islanders"
"2013-14"
82
34
37
0
11
79
0.515277778
379
319
39
14
3
0
4
1015
1089
"New York Rangers"
"2013-14"
82
45
31
0
6
96
0.414583333
325
284
27
8
2
0
4
817
1090
"Ottawa Senators"
"2013-14"
82
37
31
0
14
88
0.555555556
435
379
40
10
2
0
4
1094
1091
"Philadelphia Flyers"
"2013-14"
82
42
30
0
10
94
0.599305556
430
357
46
15
6
1
5
1180
1092
"Phoenix Coyotes"
"2013-14"
82
37
30
0
15
89
0.411111111
343
308
18
8
0
0
9
810
1093
"Pittsburgh Penguins"
"2013-14"
82
51
24
0
7
109
0.422222222
341
298
28
3
3
2
7
832
1094
"San Jose Sharks"
"2013-14"
82
51
22
0
9
111
0.374305556
290
247
31
5
2
0
5
737
1095
"St. Louis Blues"
"2013-14"
82
52
23
0
7
111
0.590277778
421
352
34
23
4
0
8
1162
1096
"Tampa Bay Lightning"
"2013-14"
82
46
27
0
9
101
0.428472222
342
291
32
4
2
1
12
844
1097
"Toronto Maple Leafs"
"2013-14"
82
38
36
0
8
84
0.527777778
381
313
48
13
2
1
4
1040
1098
"Vancouver Canucks"
"2013-14"
82
36
35
0
11
83
0.565972222
388
311
45
17
8
0
7
1115
1099
"Washington Capitals"
"2013-14"
82
38
30
0
14
90
0.4875
373
314
38
8
4
0
9
960
1100
"Winnipeg Jets"
"2013-14"
82
37
35
0
10
84
0.49375
389
333
35
9
2
0
10
973
1101
"Anaheim Ducks"
"2014-15"
82
51
24
0
7
109
0.450694444
354
304
37
7
1
0
5
887
1102
"Arizona Coyotes"
"2014-15"
82
24
50
0
8
56
0.39375
338
306
26
1
0
0
5
776
1103
"Boston Bruins"
"2014-15"
82
41
27
0
14
96
0.395138889
315
273
28
5
2
0
7
778
1104
"Buffalo Sabres"
"2014-15"
82
23
51
0
8
54
0.433333333
336
283
33
8
1
1
10
853
1105
"Calgary Flames"
"2014-15"
82
45
30
0
7
97
0.318055556
255
216
26
2
2
0
9
626
1106
"Carolina Hurricanes"
"2014-15"
82
30
41
0
11
71
0.278472222
239
214
17
2
0
0
6
549
1107
"Chicago Blackhawks"
"2014-15"
82
48
28
0
6
102
0.302777778
263
232
16
1
1
0
13
596
1108
"Colorado Avalanche"
"2014-15"
82
39
31
0
12
90
0.391666667
306
257
33
5
2
0
9
771
1109
"Columbus Blue Jackets"
"2014-15"
82
42
35
0
5
89
0.496527778
396
339
46
3
2
0
6
978
1110
"Dallas Stars"
"2014-15"
82
41
31
0
10
92
0.400694444
328
283
31
4
1
0
9
789
1111
"Detroit Red Wings"
"2014-15"
82
43
25
0
14
100
0.367361111
344
324
8
1
0
0
11
724
1112
"Edmonton Oilers"
"2014-15"
82
24
44
0
14
62
0.34375
277
238
31
1
1
1
5
677
1113
"Florida Panthers"
"2014-15"
82
38
29
0
15
91
0.372222222
326
297
17
2
1
0
9
733
1114
"Los Angeles Kings"
"2014-15"
82
40
27
0
15
95
0.377777778
308
271
26
5
1
0
5
744
1115
"Minnesota Wild"
"2014-15"
82
46
28
0
8
100
0.369444444
301
263
26
2
3
0
7
728
1116
"Montréal Canadiens"
"2014-15"
82
50
22
0
10
110
0.422916667
338
295
29
3
5
0
6
833
1117
"Nashville Predators"
"2014-15"
82
47
25
0
10
104
0.352083333
294
266
17
5
1
0
5
693
1118
"New Jersey Devils"
"2014-15"
82
32
36
0
14
78
0.386111111
323
288
24
2
2
0
7
760
1119
"New York Islanders"
"2014-15"
82
47
28
0
7
101
0.355555556
285
249
18
7
2
0
9
700
1120
"New York Rangers"
"2014-15"
82
53
22
0
7
113
0.361111111
295
259
22
3
2
1
8
712
1121
"Ottawa Senators"
"2014-15"
82
43
26
0
13
99
0.425694444
339
290
33
5
1
1
9
839
1122
"Philadelphia Flyers"
"2014-15"
82
33
31
0
18
84
0.422916667
336
285
31
7
1
0
12
833
1123
"Pittsburgh Penguins"
"2014-15"
82
43
27
0
12
98
0.570138889
418
349
35
18
4
0
12
1123
1124
"San Jose Sharks"
"2014-15"
82
40
33
0
9
89
0.386111111
305
266
26
7
1
0
5
760
1125
"St. Louis Blues"
"2014-15"
82
51
24
0
7
109
0.459027778
367
319
32
7
2
0
7
904
1126
"Tampa Bay Lightning"
"2014-15"
82
50
24
0
8
108
0.4125
345
306
24
5
1
0
9
812
1127
"Toronto Maple Leafs"
"2014-15"
82
30
44
0
8
68
0.418055556
345
308
25
5
2
0
5
823
1128
"Vancouver Canucks"
"2014-15"
82
48
29
0
5
101
0.452777778
361
304
32
7
2
0
16
892
1129
"Washington Capitals"
"2014-15"
82
45
26
0
11
101
0.435416667
360
319
31
5
0
0
5
857
1130
"Winnipeg Jets"
"2014-15"
82
43
26
0
13
99
0.542361111
428
374
34
11
2
0
7
1068
1131
"Anaheim Ducks"
"2015-16"
82
46
25
0
11
103
0.519444444
396
332
43
8
4
0
9
1023
1132
"Arizona Coyotes"
"2015-16"
82
35
39
0
8
78
0.5125
395
349
23
13
5
0
5
1009
1133
"Boston Bruins"
"2015-16"
82
42
31
0
9
93
0.473611111
364
309
37
8
3
0
7
933
1134
"Buffalo Sabres"
"2015-16"
82
35
36
0
11
81
0.380555556
288
244
23
8
4
0
9
749
1135
"Calgary Flames"
"2015-16"
82
35
40
0
7
77
0.382638889
297
258
20
12
0
0
7
754
1136
"Carolina Hurricanes"
"2015-16"
82
35
31
0
16
86
0.285416667
254
231
12
2
0
0
9
562
1137
"Chicago Blackhawks"
"2015-16"
82
47
26
0
9
103
0.310416667
274
244
13
0
1
1
15
611
1138
"Colorado Avalanche"
"2015-16"
82
39
39
0
4
82
0.393055556
317
275
24
4
3
1
10
774
1139
"Columbus Blue Jackets"
"2015-16"
82
34
40
0
8
76
0.505555556
380
318
43
8
4
0
7
995
1140
"Dallas Stars"
"2015-16"
82
50
23
0
9
109
0.365277778
312
277
23
1
2
0
9
719
1141
"Detroit Red Wings"
"2015-16"
82
41
30
0
11
93
0.367361111
341
319
8
2
0
0
12
724
1142
"Edmonton Oilers"
"2015-16"
82
31
43
0
8
70
0.402777778
325
282
26
7
1
0
9
794
1143
"Florida Panthers"
"2015-16"
82
47
26
0
9
103
0.43125
355
310
29
5
1
0
10
849
1144
"Los Angeles Kings"
"2015-16"
82
48
28
0
6
102
0.439583333
354
310
32
1
4
2
5
866
1145
"Minnesota Wild"
"2015-16"
82
38
33
0
11
87
0.276388889
252
231
11
0
0
0
10
545
1146
"Montréal Canadiens"
"2015-16"
82
38
38
0
6
82
0.393055556
319
285
20
4
3
2
5
774
1147
"Nashville Predators"
"2015-16"
82
41
27
0
14
96
0.411111111
322
275
30
6
2
1
8
810
1148
"New Jersey Devils"
"2015-16"
82
38
36
0
8
84
0.413194444
331
289
26
5
3
0
8
814
1149
"New York Islanders"
"2015-16"
82
45
27
0
10
100
0.364583333
306
266
24
2
2
0
12
718
1150
"New York Rangers"
"2015-16"
82
46
27
0
9
101
0.357638889
305
281
16
3
1
1
3
704
1151
"Ottawa Senators"
"2015-16"
82
38
35
0
9
85
0.452777778
345
292
36
9
2
0
6
892
1152
"Philadelphia Flyers"
"2015-16"
82
41
27
0
14
96
0.490277778
364
312
30
12
2
3
5
966
1153
"Pittsburgh Penguins"
"2015-16"
82
48
26
0
8
104
0.352083333
324
310
9
1
1
0
3
693
1154
"San Jose Sharks"
"2015-16"
82
46
30
0
6
98
0.36875
298
253
31
3
1
0
10
727
1155
"St. Louis Blues"
"2015-16"
82
49
24
0
9
107
0.4375
358
315
29
4
3
0
7
861
1156
"Tampa Bay Lightning"
"2015-16"
82
46
31
0
5
97
0.410416667
341
304
23
5
2
0
7
809
1157
"Toronto Maple Leafs"
"2015-16"
82
29
42
0
11
69
0.384027778
341
309
12
2
1
1
16
756
1158
"Vancouver Canucks"
"2015-16"
82
31
38
0
13
75
0.416666667
329
284
27
8
1
0
9
821
1159
"Washington Capitals"
"2015-16"
82
56
18
0
8
120
0.381944444
322
287
23
3
1
1
7
753
1160
"Winnipeg Jets"
"2015-16"
82
35
39
0
8
78
0.467361111
374
330
30
7
2
0
5
920
1161
"Anaheim Ducks"
"2016-17"
82
46
23
0
13
105
0.474305556
372
315
46
3
2
1
5
934
1162
"Arizona Coyotes"
"2016-17"
82
30
42
0
10
70
0.410416667
333
295
21
8
2
0
7
809
1163
"Boston Bruins"
"2016-17"
82
44
31
0
7
95
0.422222222
346
303
31
3
2
0
7
831
1164
"Buffalo Sabres"
"2016-17"
82
33
37
0
12
78
0.376388889
298
259
23
8
0
0
8
741
1165
"Calgary Flames"
"2016-17"
82
45
33
0
4
94
0.485416667
378
323
36
6
5
0
8
956
1166
"Carolina Hurricanes"
"2016-17"
82
36
31
0
15
87
0.241666667
225
206
6
0
0
0
13
476
1167
"Chicago Blackhawks"
"2016-17"
82
50
23
0
9
109
0.296527778
253
226
14
3
1
0
9
584
1168
"Colorado Avalanche"
"2016-17"
82
22
56
0
4
48
0.389583333
330
291
25
3
1
0
10
767
1169
"Columbus Blue Jackets"
"2016-17"
82
50
24
0
8
108
0.3625
302
272
22
3
1
0
4
714
1170
"Dallas Stars"
"2016-17"
82
34
37
0
11
79
0.411111111
322
268
38
3
3
0
10
810
1171
"Detroit Red Wings"
"2016-17"
82
33
36
0
13
79
0.364583333
304
267
26
3
0
0
8
718
1172
"Edmonton Oilers"
"2016-17"
82
47
26
0
9
103
0.375
298
251
36
2
1
1
7
738
1173
"Florida Panthers"
"2016-17"
82
35
36
0
11
81
0.4125
343
304
25
4
2
0
8
813
1174
"Los Angeles Kings"
"2016-17"
82
39
35
0
8
86
0.382638889
304
258
32
3
2
0
9
754
1175
"Minnesota Wild"
"2016-17"
82
49
25
0
8
106
0.339583333
279
244
21
4
2
0
8
669
1176
"Montréal Canadiens"
"2016-17"
82
47
26
0
9
103
0.385416667
311
277
21
3
3
1
6
759
1177
"Nashville Predators"
"2016-17"
82
41
29
0
12
94
0.422916667
327
273
41
4
2
0
7
833
1178
"New Jersey Devils"
"2016-17"
82
28
40
0
14
70
0.414583333
332
287
31
6
1
0
7
817
1179
"New York Islanders"
"2016-17"
82
41
29
0
12
94
0.329166667
280
254
18
3
0
0
5
648
1180
"New York Rangers"
"2016-17"
82
48
28
0
6
102
0.300694444
268
244
17
0
0
0
7
593
1181
"Ottawa Senators"
"2016-17"
82
44
28
0
10
98
0.430555556
350
299
34
4
1
0
12
848
1182
"Philadelphia Flyers"
"2016-17"
82
39
33
0
10
88
0.428472222
331
281
32
6
3
0
9
844
1183
"Pittsburgh Penguins"
"2016-17"
82
50
21
0
11
111
0.356944444
316
291
13
2
1
0
9
703
1184
"San Jose Sharks"
"2016-17"
82
46
29
0
7
99
0.325694444
262
223
24
2
2
1
10
642
1185
"St. Louis Blues"
"2016-17"
82
46
29
0
7
99
0.372916667
320
285
16
4
1
0
14
734
1186
"Tampa Bay Lightning"
"2016-17"
82
42
30
0
10
94
0.444444444
357
306
35
7
0
0
9
875
1187
"Toronto Maple Leafs"
"2016-17"
82
40
27
0
15
95
0.405555556
326
283
27
3
4
0
9
799
1188
"Vancouver Canucks"
"2016-17"
82
30
43
0
9
69
0.329166667
263
231
20
5
2
0
5
648
1189
"Washington Capitals"
"2016-17"
82
55
19
0
8
118
0.380555556
337
312
16
2
1
0
6
750
1190
"Winnipeg Jets"
"2016-17"
82
40
35
0
7
87
0.423611111
350
307
29
4
1
0
9
835
1191
"Anaheim Ducks"
"2017-18"
82
44
25
0
13
101
0.415277778
346
302
30
4
0
0
10
818
1192
"Arizona Coyotes"
"2017-18"
82
29
41
0
12
70
0.325694444
276
249
16
2
1
1
7
642
1193
"Boston Bruins"
"2017-18"
82
50
20
0
12
112
0.395138889
312
269
28
5
2
1
7
778
1194
"Buffalo Sabres"
"2017-18"
82
25
45
0
12
62
0.341666667
283
249
17
5
1
1
10
673
1195
"Calgary Flames"
"2017-18"
82
37
35
0
10
84
0.463194444
358
304
32
7
3
2
10
912
1196
"Carolina Hurricanes"
"2017-18"
82
36
35
0
11
83
0.259722222
227
208
8
4
0
0
7
512
1197
"Chicago Blackhawks"
"2017-18"
82
33
39
0
10
76
0.311111111
276
253
13
2
0
0
8
613
1198
"Colorado Avalanche"
"2017-18"
82
43
30
0
9
95
0.370833333
322
290
13
3
2
0
14
731
1199
"Columbus Blue Jackets"
"2017-18"
82
45
30
0
7
97
0.286805556
251
223
11
1
1
1
14
565
1200
"Dallas Stars"
"2017-18"
82
42
32
0
8
92
0.421527778
348
307
28
4
1
0
8
830
1201
"Detroit Red Wings"
"2017-18"
82
30
39
0
13
73
0.36875
304
269
20
3
3
1
8
726
1202
"Edmonton Oilers"
"2017-18"
82
36
40
0
6
78
0.381944444
299
259
26
6
2
1
5
752
1203
"Florida Panthers"
"2017-18"
82
44
30
0
8
96
0.45625
335
270
49
8
2
0
6
899
1204
"Los Angeles Kings"
"2017-18"
82
45
29
0
8
98
0.372916667
316
284
23
1
3
0
5
735
1205
"Minnesota Wild"
"2017-18"
82
45
26
0
11
101
0.347222222
314
290
12
2
0
0
10
684
1206
"Montréal Canadiens"
"2017-18"
82
29
40
0
13
71
0.359722222
317
290
16
3
0
0
8
708
1207
"Nashville Predators"
"2017-18"
82
53
18
0
11
117
0.471527778
372
320
24
10
4
0
14
928
1208
"New Jersey Devils"
"2017-18"
82
44
29
0
9
97
0.352083333
304
272
16
4
0
0
12
694
1209
"New York Islanders"
"2017-18"
82
35
37
0
10
80
0.326388889
276
245
15
4
1
0
11
643
1210
"New York Rangers"
"2017-18"
82
34
39
0
9
77
0.332638889
289
258
19
1
1
0
10
655
1211
"Ottawa Senators"
"2017-18"
82
28
43
0
11
67
0.338888889
286
247
17
2
2
1
17
667
1212
"Philadelphia Flyers"
"2017-18"
82
42
26
0
14
98
0.344444444
283
249
21
3
2
0
8
679
1213
"Pittsburgh Penguins"
"2017-18"
82
47
29
0
6
100
0.39375
330
299
15
7
1
0
8
775
1214
"San Jose Sharks"
"2017-18"
82
45
27
0
10
100
0.319444444
265
235
14
3
4
0
9
630
1215
"St. Louis Blues"
"2017-18"
82
44
32
0
6
94
0.320138889
273
247
15
3
0
0
8
631
1216
"Tampa Bay Lightning"
"2017-18"
82
54
23
0
5
113
0.381944444
335
306
19
3
0
0
7
753
1217
"Toronto Maple Leafs"
"2017-18"
82
49
26
0
7
105
0.289583333
265
242
12
0
0
0
11
570
1218
"Vancouver Canucks"
"2017-18"
82
31
40
0
11
73
0.361111111
305
274
14
6
1
0
10
712
1219
"Vegas Golden Knights"
"2017-18"
82
51
24
0
7
109
0.284027778
266
251
8
0
0
0
7
560
1220
"Washington Capitals"
"2017-18"
82
49
26
0
7
105
0.40625
334
294
22
8
0
0
10
800
1221
"Winnipeg Jets"
"2017-18"
82
52
20
0
10
114
0.354166667
317
289
9
4
0
0
15
697

==> StatsCanMegaTrends_CanadaCrimeRate.csv <==
Year,TotalCrimeRate,ViolentCrimeRate,PropertyCrimeRate,OtherCrimeRate
1962,2771,221,1891,659
1963,3022,249,2047,726
1964,3245,284,2146,815
1965,3199,299,2091,809
1966,3511,347,2258,907
1967,3850,381,2484,985
1968,4336,423,2826,1087
1969,4737,453,3120,1164
1970,5212,481,3515,1217
1971,5311,492,3649,1170
1972,5355,497,3634,1224
1973,5773,524,3704,1546
1974,6388,553,4151,1684
1975,6852,585,4498,1769
1976,6984,584,4533,1867
1977,6971,572,4466,1933
1978,7154,580,4579,1995
1979,7666,610,4903,2153
1980,8343,636,5444,2263
1981,8736,654,5759,2322
1982,8773,671,5840,2262
1983,8470,679,5608,2182
1984,8387,701,5501,2185
1985,8413,735,5451,2227
1986,8727,785,5550,2392
1987,8957,829,5553,2575
1988,8919,868,5439,2613
1989,8892,911,5289,2692
1990,9485,973,5612,2900
1991,10342,1059,6160,3122
1992,10040,1084,5904,3052
1993,9538,1082,5575,2881
1994,9125,1047,5257,2821
1995,9008,1009,5292,2707
1996,8932,1002,5274,2656
1997,8475,993,4880,2603
1998,8093,995,4569,2529
1999,7695,971,4276,2449
2000,7610,996,4081,2534
2001,7592,995,4004,2593
2002,7516,980,3976,2560
2003,7773,978,4125,2670
2004,7601,957,3976,2668
2005,7326,962,3744,2620
2006,7246,968,3605,2673
2007,6908,952,3335,2621
2008,6632,938,3096,2598
2009,6462,926,3005,2531
2010,6160,907,2802,2451
2011,5780,869,2586,2324
2012,5633,842,2521,2270
2013,5196,767,2344,2085
2014,5048,734,2321,1992
2015,5213,753,2428,2033
2016,5275,765,2479,2030
2017,5334,785,2507,2042

==> StatsCanMegaTrends_CanadaHomicideRate.csv <==
Year,HomicideRate,AttemptedMurderRate
1962,1.43,0.5
1963,1.32,0.6
1964,1.31,0.6
1965,1.41,0.6
1966,1.25,0.7
1967,1.66,0.7
1968,1.81,0.9
1969,1.86,1
1970,2.19,1.2
1971,2.15,1.5
1972,2.34,1.9
1973,2.43,2.1
1974,2.63,2.3
1975,3.03,2.8
1976,2.85,3
1977,3,2.9
1978,2.76,3.1
1979,2.61,3.1
1980,2.41,3.2
1981,2.61,3.6
1982,2.66,3.8
1983,2.69,3.5
1984,2.6,3.6
1985,2.72,3.3
1986,2.18,3.37
1987,2.43,3.46
1988,2.15,3.12
1989,2.41,3.04
1990,2.38,3.27
1991,2.69,3.72
1992,2.58,3.72
1993,2.19,3.43
1994,2.06,3.18
1995,2.01,3.2
1996,2.14,2.97
1997,1.96,2.89
1998,1.85,2.47
1999,1.77,2.26
2000,1.78,2.5
2001,1.78,2.34
2002,1.86,2.16
2003,1.74,2.23
2004,1.95,2.1
2005,2.06,2.55
2006,1.86,2.57
2007,1.81,2.41
2008,1.84,2.17
2009,1.81,2.38
2010,1.63,1.96
2011,1.74,1.94
2012,1.56,1.91
2013,1.46,1.81
2014,1.47,1.77
2015,1.7,2.17
2016,1.69,2.17
2017,1.8,2.25
